Payload-Blind Bistatic Delay-Doppler Sensing with Phase-Injected Chirps in CE-OFDM

Constant-envelope orthogonal frequency-division multiplexing (CE-OFDM) preserves a unit-magnitude sample envelope, but its Hermitian-symmetric structure makes dedicated sensing pilots costly, and additive pilots disrupt this envelope. We show that injecting a known chirp, here a Zadoff-Chu (ZC) sequence, into the CE-OFDM phase enables payload-blind bistatic delay-Doppler sensing without dedicated sensing frames or an explicit pilot power split: the residual carrier, given by the ensemble mean under the adopted payload model, becomes an implicit superimposed pilot for a receive-only node. A Doppler-aligned receiver integrates this reference coherently across frames while the payload residual averages down. In contrast, phase-domain injected training (PIT) frame averaging, designed for quasi-static channel estimation, loses about 32 dB for the simulated target with 16 averaged frames. Closed-form approximations characterize the payload-induced floor, known-cell detection probability and direct-path tolerance. In the noise-limited simulations, the receiver incurs a 2.8 dB detection gap relative to a payload-aware matched filter without interference cancellation and matches a dedicated-pilot benchmark of equal reference energy without its 53% frame overhead.

==> figures/system.tikz <==
% Figure 1 source. Included inside the manuscript's figure* environment.
% Requires TikZ and the arrows.meta library from the manuscript preamble.
\begin{tikzpicture}[x=1cm,y=1cm,font=\footnotesize,
 block/.style={draw,rounded corners=1.5pt,align=center,anchor=west,text width=2.25cm,
 minimum height=0.92cm,inner sep=3pt},
 flow/.style={-{Latex[length=1.7mm]},semithick},
 heading/.style={anchor=west,font=\footnotesize\bfseries}]
\node[heading] at (0,0.78) {Transmitter};
% Position blocks by their left edges so unequal widths cannot misalign rows.
\node[block] (qam) at (0,0) {Payload bits\\QAM mapping};
\node[block] (idft) at (3,0) {Hermitian mapping\\IDFT};
\node[block] (ce) at (6,0) {CE phase mapping\\$e^{j\gamma u_b[n]}$};
\node[block] (chirp) at (9,0) {Chirp phase injection\\$a[n]s_b[n]$};
\node[block] (cp) at (12,0) {Cyclic prefix\\insertion};
\draw[flow] (qam)--(idft);
\draw[flow] (idft)--(ce);
\draw[flow] (ce)--(chirp);
\draw[flow] (chirp)--(cp);
% A shared channel bar at the right feeds both right-to-left receivers.
\node[draw,rounded corners=1.5pt,minimum width=0.9cm,
 minimum height=4.85cm,inner sep=0pt] (channel) at (15.3,-1.9) {};
\node[rotate=90] at (channel.center) {Delay--Doppler channel + noise};
\draw[flow] (cp.east)--(channel.west |- cp.east);
\node[heading] at (0,-1.12) {Payload-blind sensing receiver};
\node[block] (front) at (12,-1.9) {CP removal\\received $r_b[n]$};
\node[block] (blind) at (8,-1.9) {Chirp-only reference\\correlation};
\node[block] (avg) at (4,-1.9) {Doppler alignment\\coherent average};
\node[block] (peak) at (0,-1.9) {Delay--Doppler\\peak search};
\draw[flow] (channel.west |- front.east)--(front.east);
\draw[flow] (front)--(blind);
\draw[flow] (blind)--(avg);
\draw[flow] (avg)--(peak);
\node[heading] at (0,-3.02) {Communication receiver};
% The narrower communication blocks share the same outer row boundaries.
\node[block,text width=1.95cm] (commfront) at (12.30,-3.8) {CP removal};
\node[block,text width=1.95cm] (equalizer) at (9.84,-3.8) {Channel\\equalization};
\node[block,text width=1.95cm] (dechirp) at (7.38,-3.8) {Chirp removal\\multiply by $a^*[n]$};
\node[block,text width=1.95cm] (phase) at (4.92,-3.8) {Phase unwrapping};
\node[block,text width=1.95cm] (dft) at (2.46,-3.8) {DFT};
\node[block,text width=1.95cm] (bits) at (0,-3.8) {QAM decisions\\bit demapping};
\draw[flow] (channel.west |- commfront.east)--(commfront.east);
\draw[flow] (commfront)--(equalizer);
\draw[flow] (equalizer)--(dechirp);
\draw[flow] (dechirp)--(phase);
\draw[flow] (phase)--(dft);
\draw[flow] (dft)--(bits);
\end{tikzpicture}

==> figures_v3/data/cuts_consts.dat <==
blindfl1 blindfl16 geniefl1 geniefl16 pity
-33.3567 -45.3979 -31.5176 -43.5588 -35.1616


==> figures_v3/data/cuts_delay.dat <==
tau genie1 blind1 genie16 blind16
-60 -30.0756 -33.2926 -42.1074 -45.3258
-59 -30.3818 -33.3638 -42.4012 -45.3881
-58 -31.1876 -33.4214 -43.2142 -45.4573
-57 -32.2796 -33.3389 -44.3163 -45.3651
-56 -33.2863 -33.3348 -45.3113 -45.3725
-55 -33.4274 -33.3947 -45.4602 -45.4203
-54 -32.638 -33.3549 -44.6689 -45.3785
-53 -31.4235 -33.3452 -43.4523 -45.3616
-52 -30.5848 -33.3122 -42.6159 -45.349
-51 -30.1718 -33.312 -42.2127 -45.3495
-50 -30.2064 -33.3698 -42.2441 -45.4043
-49 -30.6778 -33.3211 -42.7167 -45.3591
-48 -31.5513 -33.3081 -43.5897 -45.3461
-47 -32.3944 -33.2677 -44.4343 -45.3067
-46 -33.2696 -33.3232 -45.3027 -45.3596
-45 -33.4638 -33.4001 -45.4965 -45.4402
-44 -32.9205 -33.3064 -44.9592 -45.3423
-43 -32.0968 -33.3339 -44.1356 -45.3721
-42 -31.2575 -33.3547 -43.2845 -45.392
-41 -30.6287 -33.4325 -42.667 -45.4677
-40 -30.2778 -33.4247 -42.3127 -45.4512
-39 -30.1145 -33.3065 -42.1556 -45.3428
-38 -30.3362 -33.3511 -42.3703 -45.3785
-37 -30.7431 -33.3704 -42.7737 -45.4092
-36 -31.33 -33.3998 -43.3693 -45.4371
-35 -32.0303 -33.3263 -44.0713 -45.3602
-34 -32.8167 -33.3249 -44.8572 -45.366
-33 -33.3172 -33.3253 -45.3543 -45.3594
-32 -33.4696 -33.3733 -45.5052 -45.3952
-31 -33.3578 -33.3317 -45.3929 -45.3697
-30 -32.9364 -33.3979 -44.9768 -45.4378
-29 -32.2048 -33.339 -44.2445 -45.373
-28 -31.6843 -33.322 -43.72 -45.3559
-27 -31.1549 -33.4117 -43.1819 -45.437
-26 -30.8387 -33.35 -42.8686 -45.3851
-25 -30.4438 -33.3367 -42.475 -45.374
-24 -30.253 -33.3759 -42.2914 -45.4128
-23 -30.1796 -33.4302 -42.2204 -45.4696
-22 -30.1976 -33.359 -42.236 -45.3958
-21 -30.2868 -33.378 -42.3195 -45.3979
-20 -30.4764 -33.3374 -42.5155 -45.3673
-19 -30.6427 -33.3331 -42.6761 -45.3651
-18 -30.9392 -33.3434 -42.9746 -45.3759
-17 -31.281 -33.3346 -43.3164 -45.3722
-16 -31.4909 -33.3533 -43.5274 -45.3864
-15 -31.8503 -33.3908 -43.8909 -45.4307
-14 -32.1138 -33.3526 -44.1544 -45.3838
-13 -32.4239 -33.3407 -44.4497 -45.3768
-12 -32.6497 -33.3666 -44.6904 -45.4062
-11 -32.9422 -33.3175 -44.9589 -45.3477
-10 -33.0546 -33.347 -45.0805 -45.3731
-9 -33.1093 -33.3843 -45.1476 -45.4207
-8 -33.3429 -33.3354 -45.3791 -45.3761
-7 -33.3675 -33.3706 -45.4042 -45.4069
-6 -33.4087 -33.3326 -45.449 -45.3669
-5 -33.4493 -33.3187 -45.4875 -45.357
-4 -33.3692 -33.3353 -45.3964 -45.3666
-3 -33.4946 -33.3684 -45.5307 -45.3812
-2 -33.5336 -33.3524 -45.5618 -45.3922
-1 -33.4362 -33.287 -45.4569 -45.3132
0 0 -2.77919 0 -2.77967
1 -33.4362 -33.3078 -45.4569 -45.336
2 -33.5336 -33.3798 -45.5618 -45.4082
3 -33.4946 -33.3659 -45.5307 -45.3894
4 -33.3692 -33.325 -45.3964 -45.3458
5 -33.4493 -33.3373 -45.4875 -45.3781
6 -33.4087 -33.3432 -45.449 -45.3584
7 -33.3675 -33.3405 -45.4042 -45.379
8 -33.3429 -33.3479 -45.3791 -45.3865
9 -33.1093 -33.3421 -45.1476 -45.378
10 -33.0546 -33.3707 -45.0805 -45.4021
11 -32.9422 -33.3927 -44.9589 -45.4163
12 -32.6497 -33.299 -44.6904 -45.3301
13 -32.4239 -33.382 -44.4497 -45.4113
14 -32.1138 -33.305 -44.1544 -45.335
15 -31.8503 -33.3944 -43.8909 -45.4252
16 -31.4909 -33.406 -43.5274 -45.441
17 -31.281 -33.3658 -43.3164 -45.4023
18 -30.9392 -33.3502 -42.9746 -45.3828
19 -30.6427 -33.3406 -42.6761 -45.3777
20 -30.4764 -33.2971 -42.5155 -45.3317
21 -30.2868 -33.3454 -42.3195 -45.3785
22 -30.1976 -33.3454 -42.236 -45.3801
23 -30.1796 -33.3265 -42.2204 -45.3669
24 -30.253 -33.2802 -42.2914 -45.3185
25 -30.4438 -33.3089 -42.475 -45.3407
26 -30.8387 -33.4049 -42.8686 -45.4407
27 -31.1549 -33.3167 -43.1819 -45.3449
28 -31.6843 -33.4138 -43.72 -45.4485
29 -32.2048 -33.3305 -44.2445 -45.3703
30 -32.9364 -33.3661 -44.9768 -45.4027
31 -33.3578 -33.3862 -45.3929 -45.4258
32 -33.4696 -33.3428 -45.5052 -45.3593
33 -33.3172 -33.3352 -45.3543 -45.3755
34 -32.8167 -33.4241 -44.8572 -45.4646
35 -32.0303 -33.4369 -44.0713 -45.4758
36 -31.33 -33.2987 -43.3693 -45.338
37 -30.7431 -33.3112 -42.7737 -45.345
38 -30.3362 -33.2842 -42.3703 -45.3202
39 -30.1145 -33.372 -42.1556 -45.4075
40 -30.2778 -33.3465 -42.3127 -45.3705
41 -30.6287 -33.2733 -42.667 -45.3084
42 -31.2575 -33.3761 -43.2845 -45.4055
43 -32.0968 -33.3254 -44.1356 -45.3645
44 -32.9205 -33.3966 -44.9592 -45.4244
45 -33.4638 -33.2721 -45.4965 -45.3049
46 -33.2696 -33.3433 -45.3027 -45.3804
47 -32.3944 -33.2967 -44.4343 -45.3297
48 -31.5513 -33.3132 -43.5897 -45.3516
49 -30.6778 -33.2914 -42.7167 -45.3303
50 -30.2064 -33.2895 -42.2441 -45.3175
51 -30.1718 -33.3762 -42.2127 -45.4131
52 -30.5848 -33.3401 -42.6159 -45.3769
53 -31.4235 -33.3254 -43.4523 -45.3468
54 -32.638 -33.3653 -44.6689 -45.3899
55 -33.4274 -33.3593 -45.4602 -45.3879
56 -33.2863 -33.3854 -45.3113 -45.4168
57 -32.2796 -33.2913 -44.3163 -45.3267
58 -31.1876 -33.3356 -43.2142 -45.361
59 -30.3818 -33.315 -42.4012 -45.3403
60 -30.0756 -33.3196 -42.1074 -45.358


==> figures_v3/data/cuts_doppler.dat <==
fk genie1 blind1 genie16 blind16 th1 th16
-1.5625 -4.93064 -7.7039 -40.3112 -41.653 -7.69861 -41.0828
-1.55469 -4.89011 -7.66342 -47.3014 -45.3971 -7.65818 -44.1264
-1.54687 -4.84981 -7.62318 -59.3344 -47.0863 -7.61799 -45.3064
-1.53906 -4.80974 -7.58317 -43.8083 -43.8841 -7.57803 -42.9421
-1.53125 -4.76991 -7.5434 -38.6259 -40.3911 -7.53831 -39.9481
-1.52344 -4.73032 -7.50385 -35.4998 -37.7519 -7.49881 -37.5089
-1.51562 -4.69095 -7.46454 -33.3129 -35.7628 -7.45955 -35.6108
-1.50781 -4.65182 -7.42546 -31.6808 -34.2286 -7.42052 -34.124
-1.5 -4.61292 -7.38661 -30.4255 -33.0281 -7.38171 -32.9507
-1.49219 -4.57424 -7.34798 -29.4505 -32.0863 -7.34313 -32.0258
-1.48437 -4.53579 -7.30957 -28.6986 -31.3553 -7.30478 -31.3057
-1.47656 -4.49756 -7.27139 -28.1337 -30.804 -7.26665 -30.7616
-1.46875 -4.45956 -7.23344 -27.7328 -30.4114 -7.22874 -30.3738
-1.46094 -4.42178 -7.1957 -27.4812 -30.1644 -7.19105 -30.1299
-1.45312 -4.38422 -7.15818 -27.3704 -30.0551 -7.15358 -30.0224
-1.44531 -4.34688 -7.12089 -27.3969 -30.0802 -7.11633 -30.0481
-1.4375 -4.30976 -7.0838 -27.5615 -30.2404 -7.07929 -30.2078
-1.42969 -4.27285 -7.04694 -27.8697 -30.5407 -7.04247 -30.5063
-1.42187 -4.23616 -7.01029 -28.3322 -30.9909 -7.00587 -30.953
-1.41406 -4.19969 -6.97385 -28.9668 -31.6067 -6.96948 -31.5631
-1.40625 -4.16342 -6.93762 -29.8009 -32.4125 -6.9333 -32.3594
-1.39844 -4.12737 -6.90161 -30.8779 -33.4451 -6.89733 -33.3761
-1.39062 -4.09153 -6.8658 -32.2675 -34.7614 -6.86157 -34.6641
-1.38281 -4.0559 -6.83021 -34.0914 -36.4521 -6.82602 -36.3007
-1.375 -4.02048 -6.79482 -36.5862 -38.6671 -6.79067 -38.3992
-1.36719 -3.98526 -6.75963 -40.3126 -41.6451 -6.75554 -41.0837
-1.35937 -3.95025 -6.72466 -47.2908 -45.4898 -6.7206 -44.1237
-1.35156 -3.91545 -6.68988 -59.3119 -47.487 -6.68587 -45.3059
-1.34375 -3.88085 -6.65531 -43.7741 -44.2094 -6.65135 -42.9273
-1.33594 -3.84645 -6.62094 -38.5801 -40.5869 -6.61702 -39.9153
-1.32812 -3.81225 -6.58677 -35.4424 -37.8762 -6.5829 -37.4608
-1.32031 -3.77825 -6.5528 -33.244 -35.8436 -6.54897 -35.5491
-1.3125 -3.74446 -6.51903 -31.6006 -34.2795 -6.51524 -34.0497
-1.30469 -3.71086 -6.48546 -30.3341 -33.0565 -6.48171 -32.8645
-1.29687 -3.67746 -6.45208 -29.3479 -32.0966 -6.44838 -31.9279
-1.28906 -3.64425 -6.4189 -28.585 -31.3507 -6.41524 -31.1965
-1.28125 -3.61124 -6.38592 -28.0091 -30.7867 -6.3823 -30.6412
-1.27344 -3.57843 -6.35312 -27.5973 -30.3834 -6.34955 -30.2425
-1.26562 -3.5458 -6.32052 -27.3349 -30.1274 -6.31699 -29.9879
-1.25781 -3.51337 -6.28812 -27.2134 -30.0108 -6.28463 -29.8698
-1.25 -3.48113 -6.2559 -27.2292 -30.0305 -6.25245 -29.8852
-1.24219 -3.44909 -6.22387 -27.3832 -30.1874 -6.22046 -30.0348
-1.23437 -3.41723 -6.19203 -27.6809 -30.487 -6.18867 -30.3236
-1.22656 -3.38556 -6.16038 -28.133 -30.9398 -6.15706 -30.7609
-1.21875 -3.35407 -6.12892 -28.7572 -31.5628 -6.12563 -31.3621
-1.21094 -3.32278 -6.09764 -29.5811 -32.3822 -6.0944 -32.1502
-1.20312 -3.29167 -6.06655 -30.6478 -33.4382 -6.06334 -33.1601
-1.19531 -3.26074 -6.03564 -32.0273 -34.7941 -6.03247 -34.4436
-1.1875 -3.23 -6.00491 -33.8411 -36.5532 -6.00179 -36.0804
-1.17969 -3.19944 -5.97437 -36.3257 -38.8952 -5.97129 -38.1894
-1.17187 -3.16906 -5.94401 -40.0422 -42.134 -5.94097 -40.9114
-1.16406 -3.13887 -5.91383 -47.0104 -46.4933 -5.91083 -44.0507
-1.15625 -3.10886 -5.88383 -59.0216 -48.078 -5.88087 -45.2997
-1.14844 -3.07902 -5.85401 -43.4739 -43.8183 -5.85108 -42.7945
-1.14062 -3.04937 -5.82436 -38.27 -40.0389 -5.82148 -39.6907
-1.13281 -3.01989 -5.7949 -35.1225 -37.3232 -5.79206 -37.1908
-1.125 -2.99059 -5.76561 -32.9145 -35.3035 -5.76281 -35.2525
-1.11719 -2.96147 -5.7365 -31.2613 -33.7505 -5.73373 -33.7344
-1.10937 -2.93252 -5.70756 -29.9851 -32.5345 -5.70484 -32.5343
-1.10156 -2.90375 -5.6788 -28.9893 -31.5779 -5.67611 -31.5848
-1.09375 -2.87515 -5.65021 -28.2168 -30.8321 -5.64756 -30.8417
-1.08594 -2.84672 -5.6218 -27.6314 -30.2656 -5.61919 -30.2755
-1.07812 -2.81847 -5.59356 -27.21 -29.8577 -5.59098 -29.8665
-1.07031 -2.79039 -5.56549 -26.9381 -29.5953 -5.56295 -29.602
-1.0625 -2.76248 -5.53759 -26.8071 -29.4706 -5.53509 -29.4744
-1.05469 -2.73474 -5.50986 -26.8134 -29.4805 -5.50739 -29.4806
-1.04687 -2.70717 -5.48229 -26.958 -29.6259 -5.47987 -29.6214
-1.03906 -2.67977 -5.4549 -27.2463 -29.9121 -5.45251 -29.9018
-1.03125 -2.65254 -5.42768 -27.689 -30.3491 -5.42533 -30.3314
-1.02344 -2.62548 -5.40062 -28.3038 -30.9535 -5.39831 -30.9256
-1.01562 -2.59858 -5.37373 -29.1183 -31.7504 -5.37145 -31.7083
-1.00781 -2.57185 -5.34701 -30.1756 -32.7785 -5.34477 -32.7147
-1 -2.54529 -5.32045 -31.5457 -34.0979 -5.31824 -33.9989
-0.992187 -2.51889 -5.29406 -33.3502 -35.8069 -5.29189 -35.6442
-0.984375 -2.49265 -5.26782 -35.8256 -38.0746 -5.26569 -37.7801
-0.976562 -2.46658 -5.24176 -39.5327 -41.1988 -5.23966 -40.5765
-0.96875 -2.44068 -5.21585 -46.4915 -45.4715 -5.21379 -43.9061
-0.960937 -2.41493 -5.19011 -58.4934 -47.7485 -5.18809 -45.2871
-0.953125 -2.38935 -5.16453 -42.9365 -43.7189 -5.16254 -42.5439
-0.945312 -2.36392 -5.13911 -37.7233 -39.8125 -5.13716 -39.2843
-0.9375 -2.33866 -5.11385 -34.5665 -37.0042 -5.11193 -36.7144
-0.929687 -2.31356 -5.08875 -32.3491 -34.9234 -5.08687 -34.7388
-0.921875 -2.28862 -5.06381 -30.6867 -33.3273 -5.06196 -33.1967
-0.914062 -2.26383 -5.03903 -29.4012 -32.0786 -5.03722 -31.9787
-0.90625 -2.23921 -5.01441 -28.3961 -31.0959 -5.01263 -31.0146
-0.898437 -2.21474 -4.98994 -27.6142 -30.3285 -4.9882 -30.2589
-0.890625 -2.19043 -4.96563 -27.0194 -29.7435 -4.96392 -29.6812
-0.882812 -2.16628 -4.94148 -26.5887 -29.3194 -4.9398 -29.2615
-0.875 -2.14228 -4.91748 -26.3074 -29.0426 -4.91584 -28.9868
-0.867187 -2.11843 -4.89364 -26.1671 -28.905 -4.89203 -28.8496
-0.859375 -2.09475 -4.86995 -26.164 -28.9034 -4.86837 -28.8467
-0.851562 -2.07121 -4.84642 -26.2992 -29.0386 -4.84487 -28.9788
-0.84375 -2.04783 -4.82304 -26.578 -29.316 -4.82153 -29.2511
-0.835937 -2.02461 -4.79981 -27.0113 -29.7461 -4.79833 -29.6733
-0.828125 -2.00153 -4.77673 -27.6166 -30.3456 -4.77529 -30.2613
-0.820312 -1.97861 -4.75381 -28.4216 -31.141 -4.7524 -31.0392
-0.8125 -1.95584 -4.73104 -29.4695 -32.1727 -4.72966 -32.0438
-0.804687 -1.93322 -4.70842 -30.8301 -33.5049 -4.70707 -33.3313
-0.796875 -1.91075 -4.68595 -32.625 -35.245 -4.68463 -34.9902
-0.789062 -1.88843 -4.66363 -35.0907 -37.5879 -4.66235 -37.1638
-0.78125 -1.86626 -4.64145 -38.7882 -40.9207 -4.64021 -40.0635
-0.773437 -1.84425 -4.61943 -45.7374 -45.9356 -4.61822 -43.6731
-0.765625 -1.82237 -4.59756 -57.7296 -49.0288 -4.59638 -45.2661
-0.757812 -1.80065 -4.57583 -42.163 -43.5866 -4.57468 -42.1541
-0.75 -1.77908 -4.55425 -36.94 -39.265 -4.55314 -38.68
-0.742187 -1.75765 -4.53282 -33.7734 -36.3297 -4.53174 -36.0206
-0.734375 -1.73637 -4.51154 -31.5462 -34.1936 -4.51048 -33.9993
-0.726562 -1.71523 -4.4904 -29.8739 -32.5664 -4.48938 -32.4287
-0.71875 -1.69425 -4.46941 -28.5784 -31.2967 -4.46842 -31.1902
-0.710937 -1.6734 -4.44856 -27.5634 -30.2979 -4.4476 -30.2096
-0.703125 -1.6527 -4.42786 -26.7715 -29.517 -4.42693 -29.4397
-0.695312 -1.63215 -4.4073 -26.1667 -28.9202 -4.4064 -28.8492
-0.6875 -1.61174 -4.38688 -25.7259 -28.4853 -4.38602 -28.4177
-0.679687 -1.59148 -4.36661 -25.4344 -28.1986 -4.36578 -28.1319
-0.671875 -1.57135 -4.34649 -25.2838 -28.0517 -4.34568 -27.9841
-0.664062 -1.55137 -4.3265 -25.2705 -28.0415 -4.32573 -27.971
-0.65625 -1.53154 -4.30666 -25.3953 -28.1688 -4.30591 -28.0936
-0.648437 -1.51184 -4.28696 -25.6638 -28.4392 -4.28624 -28.3569
-0.640625 -1.49229 -4.2674 -26.0866 -28.8633 -4.26671 -28.7709
-0.632812 -1.47288 -4.24798 -26.6814 -29.4585 -4.24733 -29.3519
-0.625 -1.45361 -4.2287 -27.4758 -30.2519 -4.22808 -30.1247
-0.617187 -1.43448 -4.20957 -28.513 -31.2851 -4.20897 -31.1272
-0.609375 -1.41548 -4.19057 -29.8629 -32.6252 -4.19 -32.4183
-0.601562 -1.39663 -4.17171 -31.647 -34.3852 -4.17117 -34.0927
-0.59375 -1.37792 -4.15299 -34.1019 -36.7747 -4.15249 -36.3099
-0.585937 -1.35935 -4.13441 -37.7885 -40.2306 -4.13393 -39.3334
-0.578125 -1.34091 -4.11597 -44.7267 -45.6681 -4.11552 -43.3152
-0.570312 -1.32262 -4.09767 -56.7078 -48.8707 -4.09725 -45.2318
-0.5625 -1.30446 -4.0795 -41.1299 -42.5864 -4.07911 -41.5801
-0.554687 -1.28644 -4.06147 -35.8957 -38.1578 -4.06111 -37.838
-0.546875 -1.26855 -4.04358 -32.7178 -35.2022 -4.04325 -35.0745
-0.539062 -1.25081 -4.02583 -30.4791 -33.0576 -4.02552 -33.0013
-0.53125 -1.2332 -4.00821 -28.7953 -31.4233 -4.00793 -31.3986
-0.523437 -1.21572 -3.99072 -27.4882 -30.1459 -3.99048 -30.1367
-0.515625 -1.19838 -3.97338 -26.4615 -29.1385 -3.97316 -29.1373
-0.507812 -1.18118 -3.95616 -25.6577 -28.3481 -3.95597 -28.3509
-0.5 -1.16411 -3.93909 -25.041 -27.741 -3.93892 -27.7456
-0.492187 -1.14718 -3.92214 -24.5882 -27.2952 -3.92201 -27.3001
-0.484375 -1.13038 -3.90534 -24.2846 -26.9968 -3.90523 -27.0011
-0.476562 -1.11371 -3.88866 -24.1218 -26.8378 -3.88858 -26.8406
-0.46875 -1.09718 -3.87212 -24.0961 -26.8147 -3.87207 -26.8153
-0.460937 -1.08078 -3.85571 -24.2085 -26.9287 -3.85569 -26.9261
-0.453125 -1.06452 -3.83944 -24.4644 -27.185 -3.83944 -27.1782
-0.445312 -1.04838 -3.8233 -24.8745 -27.5944 -3.82333 -27.5819
-0.4375 -1.03238 -3.80729 -25.4565 -28.1743 -3.80735 -28.1536
-0.429687 -1.01651 -3.79141 -26.238 -28.9514 -3.7915 -28.9189
-0.421875 -1.00078 -3.77566 -27.2621 -29.9678 -3.77578 -29.9171
-0.414062 -0.985174 -3.76005 -28.5987 -31.2907 -3.76019 -31.2097
-0.40625 -0.969701 -3.74457 -30.3695 -33.035 -3.74473 -32.8979
-0.398437 -0.954358 -3.72921 -32.8109 -35.4178 -3.72941 -35.1589
-0.390625 -0.939147 -3.71399 -36.4838 -38.9172 -3.71421 -38.317
-0.382812 -0.924066 -3.6989 -43.4083 -44.8291 -3.69915 -42.7647
-0.375 -0.909115 -3.68394 -55.3754 -50.1028 -3.68421 -45.1737
-0.367187 -0.894293 -3.66911 -39.7835 -41.9746 -3.66941 -40.743
-0.359375 -0.879602 -3.65441 -34.535 -37.1259 -3.65473 -36.6872
-0.351562 -0.86504 -3.63983 -31.3427 -34.0245 -3.64018 -33.8102
-0.34375 -0.850606 -3.62539 -29.0894 -31.8047 -3.62577 -31.6807
-0.335937 -0.836302 -3.61107 -27.3908 -30.1216 -3.61148 -30.0422
-0.328125 -0.822126 -3.59689 -26.0688 -28.8078 -3.59732 -28.7535
-0.320312 -0.808078 -3.58283 -25.027 -27.7707 -3.58328 -27.7318
-0.3125 -0.794159 -3.5689 -24.2079 -26.9544 -3.56938 -26.9255
-0.304687 -0.780367 -3.55509 -23.5757 -26.3238 -3.5556 -26.3017
-0.296875 -0.766702 -3.54142 -23.1072 -25.8562 -3.54195 -25.8386
-0.289062 -0.753165 -3.52787 -22.7877 -25.5369 -3.52843 -25.5226
-0.28125 -0.739755 -3.51445 -22.6088 -25.3577 -3.51503 -25.3455
-0.273437 -0.726471 -3.50115 -22.5668 -25.315 -3.50176 -25.3039
-0.265625 -0.713315 -3.48799 -22.6627 -25.4096 -3.48862 -25.3988
-0.257812 -0.700284 -3.47494 -22.9018 -25.6468 -3.4756 -25.6354
-0.25 -0.68738 -3.46203 -23.2949 -26.0373 -3.46271 -26.0242
-0.242187 -0.674601 -3.44924 -23.8597 -26.5984 -3.44994 -26.582
-0.234375 -0.661948 -3.43657 -24.6237 -27.357 -3.4373 -27.3351
-0.226562 -0.64942 -3.42403 -25.63 -28.3555 -3.42479 -28.3238
-0.21875 -0.637018 -3.41162 -26.9487 -29.6617 -3.4124 -29.6124
-0.210937 -0.62474 -3.39933 -28.7013 -31.3924 -3.40013 -31.3083
-0.203125 -0.612587 -3.38717 -31.1242 -33.7711 -3.38799 -33.6065
-0.195312 -0.600559 -3.37513 -34.7783 -37.3045 -3.37598 -36.8969
-0.1875 -0.588655 -3.36321 -41.6836 -43.5445 -3.36409 -41.8953
-0.179687 -0.576875 -3.35142 -53.6314 -50.6315 -3.35232 -45.067
-0.171875 -0.565219 -3.33975 -38.0198 -40.5757 -3.34067 -39.5063
-0.164062 -0.553686 -3.3282 -32.7514 -35.4909 -3.32915 -35.1049
-0.15625 -0.542277 -3.31678 -29.5387 -32.3109 -3.31775 -32.1098
-0.148437 -0.530992 -3.30548 -27.2648 -30.0459 -3.30648 -29.9198
-0.140625 -0.519829 -3.29431 -25.5452 -28.329 -3.29533 -28.2406
-0.132812 -0.50879 -3.28326 -24.2019 -26.9862 -3.2843 -26.9195
-0.125 -0.497873 -3.27233 -23.1383 -25.9224 -3.27339 -25.8694
-0.117187 -0.487078 -3.26152 -22.2972 -25.0807 -3.26261 -25.0368
-0.109375 -0.476406 -3.25084 -21.6425 -24.4253 -3.25195 -24.3877
-0.101562 -0.465856 -3.24027 -21.1511 -23.9331 -3.24141 -23.9
-0.09375 -0.455428 -3.22983 -20.8084 -23.5896 -3.23099 -23.5596
-0.0859375 -0.445122 -3.21951 -20.6057 -23.3861 -3.22069 -23.3583
-0.078125 -0.434937 -3.20932 -20.5396 -23.3191 -3.21052 -23.2926
-0.0703125 -0.424874 -3.19924 -20.6109 -23.3893 -3.20047 -23.3634
-0.0625 -0.414932 -3.18929 -20.825 -23.6022 -3.19053 -23.5761
-0.0546875 -0.405111 -3.17945 -21.1926 -23.9684 -3.18072 -23.9412
-0.046875 -0.395411 -3.16974 -21.7313 -24.5054 -3.17103 -24.4759
-0.0390625 -0.385832 -3.16015 -22.4688 -25.2405 -3.16146 -25.2068
-0.03125 -0.376374 -3.15068 -23.4481 -26.2164 -3.15201 -26.1757
-0.0234375 -0.367036 -3.14133 -24.7392 -27.5022 -3.14268 -27.4488
-0.015625 -0.357818 -3.13209 -26.4636 -29.2173 -3.13347 -29.1393
-0.0078125 -0.34872 -3.12298 -28.8577 -31.5921 -3.12438 -31.4585
0 -0.339743 -3.11399 -32.4825 -35.1616 -3.11542 -34.8605
0.0078125 -0.330885 -3.10512 -39.3578 -41.7017 -3.10657 -40.4585
0.015625 -0.322147 -3.09637 -51.275 -50.1871 -3.09784 -44.8432
0.0234375 -0.313528 -3.08774 -35.6321 -38.2764 -3.08923 -37.6194
0.03125 -0.305029 -3.07923 -30.3316 -33.0827 -3.08073 -32.8621
0.0390625 -0.296649 -3.07083 -27.0862 -29.8589 -3.07236 -29.7461
0.046875 -0.288388 -3.06256 -24.7788 -27.5587 -3.06411 -27.4877
0.0546875 -0.280246 -3.0544 -23.025 -25.8079 -3.05597 -25.7573
0.0625 -0.272223 -3.04637 -21.6465 -24.431 -3.04796 -24.3917
0.0703125 -0.264319 -3.03845 -20.547 -23.3323 -3.04006 -23.2999
0.078125 -0.256533 -3.03065 -19.6691 -22.4548 -3.03228 -22.4269
0.0859375 -0.248865 -3.02297 -18.9767 -21.7628 -3.02462 -21.7378
0.09375 -0.241316 -3.01541 -18.4467 -21.233 -3.01708 -21.2099
0.101562 -0.233886 -3.00796 -18.0643 -20.8508 -3.00966 -20.8289
0.109375 -0.226573 -3.00063 -17.8211 -20.6077 -3.00235 -20.5865
0.117187 -0.219378 -2.99343 -17.7132 -20.5001 -2.99516 -20.479
0.125 -0.212301 -2.98634 -17.7416 -20.5288 -2.98809 -20.5073
0.132812 -0.205342 -2.97936 -17.9117 -20.6991 -2.98114 -20.6768
0.140625 -0.1985 -2.97251 -18.2341 -21.0219 -2.9743 -20.9981
0.148437 -0.191776 -2.96577 -18.7263 -21.5146 -2.96759 -21.4884
0.15625 -0.185169 -2.95915 -19.416 -22.2047 -2.96099 -22.175
0.164062 -0.17868 -2.95265 -20.3461 -23.1354 -2.9545 -23.1002
0.171875 -0.172307 -2.94626 -21.5865 -24.3766 -2.94814 -24.3322
0.179687 -0.166052 -2.93999 -23.2587 -26.0494 -2.94189 -25.9884
0.1875 -0.159914 -2.93384 -25.599 -28.3895 -2.93575 -28.2934
0.195312 -0.153892 -2.9278 -29.1683 -31.953 -2.92974 -31.7561
0.203125 -0.147988 -2.92188 -35.9864 -38.6925 -2.92384 -37.9126
0.210937 -0.142199 -2.91608 -47.8445 -48.5489 -2.91806 -44.2579
0.21875 -0.136528 -2.9104 -32.1405 -34.8099 -2.91239 -34.5477
0.226562 -0.130973 -2.90483 -26.777 -29.5132 -2.90684 -29.4451
0.234375 -0.125534 -2.89937 -23.4663 -26.2209 -2.90141 -26.1936
0.242187 -0.120212 -2.89404 -21.0915 -23.8541 -2.89609 -23.8408
0.25 -0.115006 -2.88882 -19.2677 -22.0348 -2.89089 -22.0275
0.257812 -0.109916 -2.88371 -17.8168 -20.5867 -2.8858 -20.5823
0.265625 -0.104942 -2.87873 -16.6422 -19.4139 -2.88083 -19.411
0.273437 -0.100085 -2.87385 -15.6863 -18.4593 -2.87598 -18.4573
0.28125 -0.0953425 -2.8691 -14.9129 -17.6869 -2.87124 -17.6853
0.289062 -0.0907163 -2.86446 -14.2986 -17.0734 -2.86662 -17.072
0.296875 -0.0862059 -2.85993 -13.8286 -16.604 -2.86211 -16.6027
0.304687 -0.0818112 -2.85552 -13.494 -16.2699 -2.85772 -16.2685
0.3125 -0.077532 -2.85123 -13.2911 -16.0673 -2.85345 -16.0658
0.320312 -0.0733684 -2.84705 -13.2202 -15.9968 -2.84929 -15.995
0.328125 -0.0693203 -2.84299 -13.2865 -16.0633 -2.84524 -16.0613
0.335937 -0.0653875 -2.83904 -13.5005 -16.2774 -2.84131 -16.2749
0.34375 -0.0615701 -2.83521 -13.8792 -16.6562 -2.8375 -16.6531
0.351562 -0.057868 -2.8315 -14.4498 -17.2268 -2.8338 -17.223
0.359375 -0.0542811 -2.8279 -15.255 -18.0319 -2.83022 -18.0268
0.367187 -0.0508094 -2.82441 -16.3641 -19.1407 -2.82675 -19.1336
0.375 -0.0474527 -2.82104 -17.8981 -20.674 -2.82339 -20.6632
0.382812 -0.0442112 -2.81778 -20.0928 -22.8672 -2.82015 -22.8484
0.390625 -0.0410846 -2.81464 -23.5083 -26.2783 -2.81703 -26.2351
0.398437 -0.038073 -2.81162 -30.1638 -32.9057 -2.81402 -32.7035
0.40625 -0.0351762 -2.80871 -41.8495 -44.1855 -2.81113 -41.9863
0.414062 -0.0323944 -2.80591 -25.9626 -28.7324 -2.80835 -28.6496
0.421875 -0.0297273 -2.80323 -20.4044 -23.182 -2.80568 -23.1582
0.429687 -0.0271751 -2.80066 -16.8862 -19.6652 -2.80313 -19.6544
0.4375 -0.0247375 -2.79821 -14.2894 -17.0689 -2.8007 -17.0628
0.445312 -0.0224147 -2.79587 -12.2278 -15.0075 -2.79838 -15.0036
0.453125 -0.0202065 -2.79365 -10.5212 -13.301 -2.79617 -13.2983
0.460937 -0.0181129 -2.79154 -9.07076 -11.8506 -2.79408 -11.8486
0.46875 -0.016134 -2.78955 -7.81635 -10.5963 -2.7921 -10.5947
0.476562 -0.0142695 -2.78767 -6.71859 -9.49854 -2.79024 -9.49726
0.484375 -0.0125196 -2.78591 -5.75034 -8.53031 -2.78849 -8.52923
0.492187 -0.0108842 -2.78426 -4.89207 -7.67206 -2.78686 -7.67112
0.5 -0.00936332 -2.78272 -4.1293 -6.90929 -2.78534 -6.90847
0.507812 -0.00795685 -2.7813 -3.451 -6.23101 -2.78393 -6.23026
0.515625 -0.00666481 -2.77999 -2.84864 -5.62865 -2.78264 -5.62797
0.523437 -0.00548717 -2.7788 -2.31548 -5.09549 -2.78146 -5.09486
0.53125 -0.00442392 -2.77772 -1.84615 -4.62616 -2.7804 -4.62557
0.539062 -0.00347505 -2.77676 -1.43634 -4.21634 -2.77945 -4.21579
0.546875 -0.00264053 -2.77591 -1.08256 -3.86257 -2.77862 -3.86204
0.554687 -0.00192035 -2.77518 -0.782034 -3.56203 -2.7779 -3.56153
0.5625 -0.00131451 -2.77456 -0.532499 -3.31248 -2.7773 -3.31201
0.570312 -0.000822987 -2.77405 -0.332183 -3.11215 -2.7768 -3.11171
0.578125 -0.000445781 -2.77366 -0.179716 -2.95967 -2.77643 -2.95925
0.585937 -0.000182883 -2.77338 -0.0740878 -2.85402 -2.77616 -2.85363
0.59375 -3.42905e-05 -2.77322 -0.0146127 -2.79452 -2.77602 -2.79416
0.601562 0 -2.77317 -0.000910861 -2.78079 -2.77598 -2.78046
0.609375 -8.00113e-05 -2.77324 -0.0328953 -2.81274 -2.77606 -2.81244
0.617187 -0.000274326 -2.77342 -0.110769 -2.89058 -2.77626 -2.89031
0.625 -0.000582946 -2.77371 -0.235033 -3.0148 -2.77656 -3.01457
0.632812 -0.00100588 -2.77412 -0.406499 -3.18622 -2.77699 -3.18602
0.640625 -0.00154313 -2.77464 -0.626317 -3.40598 -2.77752 -3.40583
0.648437 -0.0021947 -2.77528 -0.896012 -3.67561 -2.77817 -3.6755
0.65625 -0.00296061 -2.77603 -1.21754 -3.99707 -2.77894 -3.99701
0.664062 -0.00384087 -2.7769 -1.59336 -4.37281 -2.77982 -4.3728
0.671875 -0.0048355 -2.77788 -2.02652 -4.80588 -2.78081 -4.80592
0.679687 -0.0059445 -2.77897 -2.52081 -5.30007 -2.78192 -5.30017
0.6875 -0.0071679 -2.78018 -3.08094 -5.86008 -2.78314 -5.86024
0.695312 -0.00850571 -2.78151 -3.71278 -6.49178 -2.78448 -6.492
0.703125 -0.00995796 -2.78294 -4.42372 -7.20255 -2.78593 -7.20284
0.710937 -0.0115247 -2.7845 -5.2232 -8.00184 -2.7875 -8.00219
0.71875 -0.0132059 -2.78616 -6.12349 -8.90189 -2.78918 -8.9023
0.726562 -0.0150016 -2.78794 -7.14084 -9.91896 -2.79097 -9.91939
0.734375 -0.0169118 -2.78984 -8.29745 -11.0752 -2.79288 -11.0756
0.742187 -0.0189366 -2.79185 -9.62464 -12.4019 -2.7949 -12.4022
0.75 -0.021076 -2.79398 -11.1687 -13.9453 -2.79704 -13.9454
0.757812 -0.0233301 -2.79622 -13.0023 -15.7779 -2.79929 -15.7773
0.765625 -0.0256988 -2.79857 -15.2492 -18.0233 -2.80166 -18.0211
0.773437 -0.0281822 -2.80104 -18.148 -20.9191 -2.80414 -20.9123
0.78125 -0.0307804 -2.80362 -22.2612 -25.0249 -2.80674 -25.0011
0.789062 -0.0334933 -2.80632 -29.6103 -32.3353 -2.80945 -32.1781
0.796875 -0.0363211 -2.80914 -41.9879 -44.3468 -2.81227 -42.0611
0.804687 -0.0392638 -2.81206 -26.7932 -29.5732 -2.81521 -29.4609
0.8125 -0.0423214 -2.81511 -21.93 -24.7135 -2.81827 -24.6729
0.820312 -0.045494 -2.81827 -19.1117 -21.8949 -2.82144 -21.8722
0.828125 -0.0487816 -2.82154 -17.2222 -20.0049 -2.82472 -19.9895
0.835937 -0.0521842 -2.82493 -15.8778 -18.66 -2.82812 -18.6484
0.84375 -0.055702 -2.82843 -14.9011 -17.6828 -2.83164 -17.6736
0.851562 -0.059335 -2.83205 -14.1962 -16.9775 -2.83526 -16.9698
0.859375 -0.0630832 -2.83578 -13.7064 -16.4873 -2.83901 -16.4806
0.867187 -0.0669468 -2.83963 -13.3963 -16.1768 -2.84287 -16.1708
0.875 -0.0709257 -2.8436 -13.243 -16.0232 -2.84685 -16.0178
0.882812 -0.07502 -2.84768 -13.2325 -16.0123 -2.85094 -16.0073
0.890625 -0.0792298 -2.85187 -13.3565 -16.1359 -2.85514 -16.1312
0.898437 -0.0835552 -2.85619 -13.612 -16.3909 -2.85946 -16.3863
0.90625 -0.0879962 -2.86061 -14 -16.7785 -2.8639 -16.7738
0.914062 -0.0925529 -2.86516 -14.5263 -17.3042 -2.86845 -17.2994
0.921875 -0.0972254 -2.86981 -15.202 -17.9792 -2.87312 -17.974
0.929687 -0.102014 -2.87459 -16.0451 -18.8213 -2.87791 -18.8153
0.9375 -0.106918 -2.87948 -17.0832 -19.8583 -2.88281 -19.8508
0.945312 -0.111938 -2.88448 -18.3598 -21.1332 -2.88782 -21.1233
0.953125 -0.117075 -2.88961 -19.945 -22.716 -2.89295 -22.7014
0.960937 -0.122327 -2.89484 -21.9607 -24.7273 -2.8982 -24.7033
0.96875 -0.127696 -2.9002 -24.6435 -27.4015 -2.90356 -27.3546
0.976562 -0.133181 -2.90567 -28.5544 -31.2889 -2.90904 -31.1671
0.984375 -0.138783 -2.91126 -35.7137 -38.3096 -2.91464 -37.6873
0.992187 -0.144501 -2.91696 -47.9127 -48.8804 -2.92035 -44.2736
1 -0.150335 -2.92278 -32.5497 -35.2898 -2.92618 -34.9217
1.00781 -0.156287 -2.92872 -27.5275 -30.3025 -2.93213 -30.1748
1.01562 -0.162355 -2.93477 -24.5587 -27.3397 -2.93819 -27.2711
1.02344 -0.16854 -2.94095 -22.5267 -25.3091 -2.94437 -25.2641
1.03125 -0.174842 -2.94723 -21.0469 -23.8297 -2.95067 -23.7966
1.03906 -0.181261 -2.95364 -19.9415 -22.7242 -2.95708 -22.6979
1.04687 -0.187798 -2.96016 -19.1141 -21.8966 -2.96361 -21.8746
1.05469 -0.194452 -2.9668 -18.5075 -21.2897 -2.97026 -21.2705
1.0625 -0.201223 -2.97356 -18.0859 -20.8677 -2.97702 -20.8504
1.07031 -0.208111 -2.98043 -17.8261 -20.6075 -2.98391 -20.5915
1.07812 -0.215118 -2.98743 -17.7137 -20.4947 -2.99091 -20.4795
1.08594 -0.222242 -2.99454 -17.7401 -20.5207 -2.99802 -20.5058
1.09375 -0.229484 -3.00176 -17.902 -20.682 -3.00526 -20.6672
1.10156 -0.236844 -3.00911 -18.2002 -20.9797 -3.01261 -20.9643
1.10937 -0.244322 -3.01657 -18.6403 -21.4191 -3.02008 -21.4028
1.11719 -0.251918 -3.02416 -19.2331 -22.011 -3.02767 -21.993
1.125 -0.259633 -3.03186 -19.9964 -22.773 -3.03538 -22.7525
1.13281 -0.267466 -3.03968 -20.9576 -23.7328 -3.04321 -23.7079
1.14062 -0.275418 -3.04761 -22.1602 -24.933 -3.05115 -24.9011
1.14844 -0.283489 -3.05567 -23.674 -26.4432 -3.05921 -26.3988
1.15625 -0.291678 -3.06385 -25.6207 -28.3832 -3.0674 -28.3147
1.16406 -0.299987 -3.07214 -28.2369 -30.9847 -3.0757 -30.8612
1.17187 -0.308414 -3.08056 -32.0835 -34.7869 -3.08412 -34.4953
1.17969 -0.316961 -3.08909 -39.1805 -41.5924 -3.09266 -40.3372
1.1875 -0.325628 -3.09774 -51.3193 -50.3094 -3.10131 -44.8485
1.19531 -0.334414 -3.10651 -35.898 -38.5139 -3.11009 -37.8399
1.20312 -0.343319 -3.11541 -30.8193 -33.549 -3.11899 -33.3211
1.21094 -0.352345 -3.12442 -27.7957 -30.5508 -3.12801 -30.4348
1.21875 -0.361491 -3.13355 -25.7105 -28.4748 -3.13714 -28.4027
1.22656 -0.370757 -3.1428 -24.1792 -26.9475 -3.1464 -26.8972
1.23437 -0.380143 -3.15217 -23.0237 -25.794 -3.15578 -25.7561
1.24219 -0.38965 -3.16167 -22.1477 -24.9189 -3.16528 -24.8886
1.25 -0.399277 -3.17128 -21.4938 -24.2653 -3.17489 -24.2402
1.25781 -0.409025 -3.18101 -21.0262 -23.7975 -3.18463 -23.776
1.26562 -0.418894 -3.19087 -20.7217 -23.4925 -3.19449 -23.4735
1.27344 -0.428885 -3.20085 -20.5657 -23.3358 -3.20447 -23.3185
1.28125 -0.438996 -3.21094 -20.5497 -23.3188 -3.21457 -23.3026
1.28906 -0.44923 -3.22116 -20.6703 -23.438 -3.2248 -23.4224
1.29687 -0.459585 -3.23151 -20.9283 -23.6942 -3.23514 -23.6787
1.30469 -0.470061 -3.24197 -21.3292 -24.0928 -3.24561 -24.0768
1.3125 -0.48066 -3.25255 -21.8837 -24.6444 -3.2562 -24.6269
1.32031 -0.491381 -3.26326 -22.6096 -25.3663 -3.26691 -25.3462
1.32812 -0.502225 -3.27409 -23.5344 -26.2856 -3.27774 -26.2609
1.33594 -0.513191 -3.28504 -24.7014 -27.4446 -3.2887 -27.4116
1.34375 -0.524279 -3.29612 -26.1805 -28.9112 -3.29977 -28.8627
1.35156 -0.535491 -3.30732 -28.0932 -30.8023 -3.31097 -30.7225
1.35937 -0.546826 -3.31864 -30.6763 -33.3411 -3.3223 -33.1869
1.36719 -0.558284 -3.33008 -34.4904 -37.0339 -3.33375 -36.6485
1.375 -0.569866 -3.34165 -41.5557 -43.4214 -3.34532 -41.824
1.38281 -0.581572 -3.35334 -53.6634 -50.5158 -3.35701 -45.0693
1.39062 -0.593401 -3.36516 -38.2117 -40.7532 -3.36883 -39.648
1.39844 -0.605355 -3.3771 -33.1032 -35.8439 -3.38077 -35.4227
1.40625 -0.617433 -3.38916 -30.0506 -32.8284 -3.39284 -32.5964
1.41406 -0.629636 -3.40135 -27.9369 -30.7256 -3.40503 -30.5713
1.42187 -0.641964 -3.41367 -26.3776 -29.1701 -3.41734 -29.0554
1.42969 -0.654416 -3.4261 -25.1947 -27.9884 -3.42978 -27.8966
1.4375 -0.666994 -3.43867 -24.2918 -27.0857 -3.44235 -27.0082
1.44531 -0.679697 -3.45136 -23.6117 -26.4052 -3.45504 -26.3372
1.45312 -0.692526 -3.46417 -23.1182 -25.9113 -3.46785 -25.8495
1.46094 -0.705481 -3.47711 -22.7884 -25.5808 -3.48079 -25.5232
1.46875 -0.718562 -3.49018 -22.6075 -25.3992 -3.49386 -25.3442
1.47656 -0.73177 -3.50338 -22.5672 -25.3581 -3.50705 -25.3043
1.48437 -0.745104 -3.5167 -22.6638 -25.4539 -3.52037 -25.3999
1.49219 -0.758565 -3.53014 -22.8983 -25.6873 -3.53382 -25.632
1.5 -0.772153 -3.54372 -23.276 -26.0638 -3.5474 -26.0056
1.50781 -0.785868 -3.55742 -23.8079 -26.5939 -3.5611 -26.5309
1.51562 -0.799711 -3.57125 -24.5114 -27.2952 -3.57493 -27.2246
1.52344 -0.813682 -3.58521 -25.4144 -28.1948 -3.58888 -28.1122
1.53125 -0.827781 -3.59929 -26.5598 -29.3347 -3.60297 -29.2332
1.53906 -0.842008 -3.61351 -28.0177 -30.783 -3.61718 -30.6494
1.54687 -0.856364 -3.62785 -29.9096 -32.6557 -3.63152 -32.4626
1.55469 -0.870849 -3.64232 -32.4721 -35.1722 -3.64599 -34.851
1.5625 -0.885463 -3.65692 -36.266 -38.8158 -3.66059 -38.141


==> figures_v3/data/dp_mc.dat <==
dtr genie geniem geniep pilot pilotm pilotp blind blindm blindp
0 1 0.00951264 0 1 0.00951264 0 1 0.00951264 0
5 1 0.00951264 0 1 0.00951264 0 0.9975 0.0115236 0.00205856
10 1 0.00951264 0 1 0.00951264 0 1 0.00951264 0
15 1 0.00951264 0 1 0.00951264 0 1 0.00951264 0
20 1 0.00951264 0 1 0.00951264 0 1 0.00951264 0
25 1 0.00951264 0 1 0.00951264 0 1 0.00951264 0
30 1 0.00951264 0 1 0.00951264 0 1 0.00951264 0
35 0.9475 0.0264225 0.0179087 1 0.00951264 0 0.85 0.0383144 0.0316555
40 0.37 0.0458688 0.0483421 1 0.00951264 0 0.2325 0.0387343 0.0438235
45 0.0325 0.0134103 0.0223047 1 0.00951264 0 0.0125 0.00714933 0.0164242
50 0.0025 0.00205856 0.0115236 1 0.00951264 0 0 0 0.00951264
55 0 0 0.00951264 1 0.00951264 0 0 0 0.00951264
60 0 0 0.00951264 1 0.00951264 0 0 0 0.00951264
65 0 0 0.00951264 1 0.00951264 0 0 0 0.00951264
70 0.0025 0.00205856 0.0115236 1 0.00951264 0 0 0 0.00951264
75 0 0 0.00951264 1 0.00951264 0 0 0 0.00951264
80 0 0 0.00951264 1 0.00951264 0 0 0 0.00951264


==> figures_v3/data/dp_th.dat <==
dtr genie pilot blind
0 1 0.999982 0.999979
0.2 1 0.999982 0.999979
0.4 1 0.999982 0.999979
0.6 1 0.999982 0.999979
0.8 1 0.999982 0.999979
1 1 0.999982 0.999979
1.2 1 0.999982 0.999979
1.4 1 0.999982 0.999979
1.6 1 0.999982 0.999979
1.8 1 0.999982 0.999979
2 1 0.999982 0.999979
2.2 1 0.999982 0.999979
2.4 1 0.999982 0.999979
2.6 1 0.999982 0.999979
2.8 1 0.999982 0.999979
3 1 0.999982 0.999979
3.2 1 0.999982 0.999979
3.4 1 0.999982 0.999979
3.6 1 0.999982 0.999979
3.8 1 0.999982 0.999979
4 1 0.999982 0.999979
4.2 1 0.999982 0.999979
4.4 1 0.999982 0.999979
4.6 1 0.999982 0.999979
4.8 1 0.999982 0.999979
5 1 0.999982 0.999979
5.2 1 0.999982 0.999979
5.4 1 0.999982 0.999979
5.6 1 0.999982 0.999979
5.8 1 0.999982 0.999979
6 1 0.999982 0.999979
6.2 1 0.999982 0.999979
6.4 1 0.999982 0.999979
6.6 1 0.999982 0.999979
6.8 1 0.999982 0.999979
7 1 0.999982 0.999979
7.2 1 0.999982 0.999978
7.4 1 0.999982 0.999978
7.6 1 0.999982 0.999978
7.8 1 0.999982 0.999978
8 1 0.999982 0.999978
8.2 1 0.999982 0.999978
8.4 1 0.999982 0.999978
8.6 1 0.999982 0.999978
8.8 1 0.999982 0.999978
9 1 0.999982 0.999978
9.2 1 0.999982 0.999978
9.4 1 0.999982 0.999978
9.6 1 0.999982 0.999978
9.8 1 0.999982 0.999978
10 1 0.999982 0.999978
10.2 1 0.999982 0.999978
10.4 1 0.999982 0.999977
10.6 1 0.999982 0.999977
10.8 1 0.999982 0.999977
11 1 0.999982 0.999977
11.2 1 0.999982 0.999977
11.4 1 0.999982 0.999977
11.6 1 0.999982 0.999977
11.8 1 0.999982 0.999977
12 1 0.999982 0.999976
12.2 1 0.999982 0.999976
12.4 1 0.999982 0.999976
12.6 1 0.999982 0.999976
12.8 1 0.999982 0.999976
13 1 0.999982 0.999976
13.2 1 0.999982 0.999975
13.4 1 0.999982 0.999975
13.6 1 0.999982 0.999975
13.8 1 0.999982 0.999975
14 1 0.999982 0.999975
14.2 1 0.999982 0.999974
14.4 1 0.999982 0.999974
14.6 1 0.999982 0.999974
14.8 1 0.999982 0.999974
15 1 0.999982 0.999973
15.2 1 0.999982 0.999973
15.4 1 0.999982 0.999973
15.6 1 0.999982 0.999972
15.8 1 0.999982 0.999972
16 1 0.999982 0.999971
16.2 1 0.999982 0.999971
16.4 1 0.999982 0.999971
16.6 1 0.999982 0.99997
16.8 1 0.999982 0.99997
17 1 0.999982 0.999969
17.2 1 0.999982 0.999968
17.4 1 0.999982 0.999968
17.6 1 0.999982 0.999967
17.8 1 0.999982 0.999966
18 1 0.999982 0.999966
18.2 1 0.999982 0.999965
18.4 1 0.999982 0.999964
18.6 1 0.999982 0.999963
18.8 1 0.999982 0.999962
19 1 0.999982 0.999961
19.2 1 0.999982 0.99996
19.4 1 0.999982 0.999959
19.6 1 0.999982 0.999957
19.8 1 0.999982 0.999956
20 1 0.999982 0.999954
20.2 1 0.999982 0.999953
20.4 1 0.999982 0.999951
20.6 1 0.999982 0.999949
20.8 1 0.999982 0.999947
21 1 0.999982 0.999945
21.2 1 0.999982 0.999942
21.4 1 0.999982 0.999939
21.6 1 0.999982 0.999937
21.8 1 0.999982 0.999933
22 1 0.999982 0.99993
22.2 1 0.999982 0.999926
22.4 1 0.999982 0.999922
22.6 1 0.999982 0.999917
22.8 1 0.999982 0.999912
23 1 0.999982 0.999907
23.2 1 0.999982 0.999901
23.4 1 0.999982 0.999894
23.6 1 0.999982 0.999887
23.8 1 0.999982 0.999878
24 1 0.999982 0.999869
24.2 1 0.999982 0.999859
24.4 1 0.999982 0.999847
24.6 1 0.999982 0.999834
24.8 1 0.999982 0.99982
25 1 0.999982 0.999804
25.2 1 0.999982 0.999786
25.4 1 0.999982 0.999765
25.6 1 0.999982 0.999742
25.8 1 0.999982 0.999715
26 1 0.999982 0.999686
26.2 1 0.999982 0.999651
26.4 1 0.999982 0.999613
26.6 1 0.999982 0.999568
26.8 1 0.999982 0.999517
27 1 0.999982 0.999459
27.2 1 0.999982 0.999392
27.4 1 0.999982 0.999314
27.6 1 0.999982 0.999225
27.8 1 0.999982 0.999122
28 1 0.999982 0.999002
28.2 1 0.999982 0.998863
28.4 1 0.999982 0.998702
28.6 1 0.999982 0.998514
28.8 1 0.999982 0.998295
29 1 0.999982 0.99804
29.2 0.999999 0.999982 0.997743
29.4 0.999999 0.999982 0.997395
29.6 0.999999 0.999982 0.996989
29.8 0.999998 0.999982 0.996513
30 0.999997 0.999982 0.995957
30.2 0.999995 0.999982 0.995307
30.4 0.999993 0.999982 0.994546
30.6 0.999989 0.999982 0.993657
30.8 0.999984 0.999982 0.992618
31 0.999977 0.999982 0.991405
31.2 0.999966 0.999982 0.98999
31.4 0.99995 0.999982 0.988343
31.6 0.999927 0.999982 0.986427
31.8 0.999894 0.999982 0.984203
32 0.999847 0.999982 0.981627
32.2 0.999779 0.999982 0.97865
32.4 0.999684 0.999982 0.975219
32.6 0.99955 0.999982 0.971276
32.8 0.999363 0.999982 0.966757
33 0.999106 0.999982 0.961597
33.2 0.998754 0.999982 0.955725
33.4 0.998276 0.999982 0.94907
33.6 0.997634 0.999982 0.941556
33.8 0.996781 0.999982 0.933109
34 0.995657 0.999982 0.923657
34.2 0.994192 0.999982 0.91313
34.4 0.992304 0.999982 0.901461
34.6 0.989894 0.999982 0.888592
34.8 0.986853 0.999982 0.874475
35 0.983058 0.999982 0.859072
35.2 0.978375 0.999982 0.842356
35.4 0.972659 0.999982 0.82432
35.6 0.965761 0.999982 0.80497
35.8 0.95753 0.999982 0.78433
36 0.947818 0.999982 0.762445
36.2 0.936485 0.999982 0.739377
36.4 0.923409 0.999982 0.715208
36.6 0.908485 0.999982 0.690037
36.8 0.891636 0.999982 0.66398
37 0.872818 0.999982 0.637167
37.2 0.852021 0.999982 0.609742
37.4 0.829275 0.999982 0.581858
37.6 0.804649 0.999982 0.553673
37.8 0.778251 0.999982 0.52535
38 0.750229 0.999982 0.497051
38.2 0.720761 0.999982 0.468936
38.4 0.690058 0.999982 0.441159
38.6 0.658354 0.999982 0.413865
38.8 0.625897 0.999982 0.387188
39 0.592948 0.999982 0.361248
39.2 0.559769 0.999982 0.336152
39.4 0.526619 0.999982 0.311991
39.6 0.493744 0.999982 0.288841
39.8 0.461376 0.999982 0.26676
40 0.429728 0.999982 0.245792
40.2 0.398986 0.999982 0.225965
40.4 0.369314 0.999982 0.207294
40.6 0.340845 0.999982 0.189779
40.8 0.313686 0.999982 0.17341
41 0.287918 0.999982 0.158166
41.2 0.263595 0.999982 0.144017
41.4 0.240748 0.999982 0.130927
41.6 0.219385 0.999982 0.118852
41.8 0.199496 0.999982 0.107747
42 0.181054 0.999982 0.0975591
42.2 0.16402 0.999982 0.088237
42.4 0.148341 0.999982 0.0797266
42.6 0.133957 0.999982 0.0719741
42.8 0.120803 0.999982 0.0649261
43 0.108806 0.999982 0.0585304
43.2 0.0978945 0.999982 0.0527364
43.4 0.0879938 0.999982 0.0474955
43.6 0.0790301 0.999982 0.0427617
43.8 0.0709312 0.999982 0.038491
44 0.063627 0.999982 0.0346427
44.2 0.0570503 0.999982 0.0311782
44.4 0.0511374 0.999982 0.028062
44.6 0.0458282 0.999982 0.0252612
44.8 0.0410667 0.999982 0.0227453
45 0.0368004 0.999982 0.0204866
45.2 0.0329813 0.999982 0.0184595
45.4 0.0295648 0.999982 0.0166409
45.6 0.0265103 0.999982 0.0150096
45.8 0.0237807 0.999982 0.0135465
46 0.0213423 0.999982 0.0122342
46.2 0.0191645 0.999982 0.0110572
46.4 0.0172197 0.999982 0.0100014
46.6 0.015483 0.999982 0.00905399
46.8 0.0139321 0.999982 0.00820368
47 0.0125469 0.999982 0.00744023
47.2 0.0113093 0.999982 0.00675448
47.4 0.0102033 0.999982 0.00613822
47.6 0.00921448 0.999982 0.00558412
47.8 0.00833007 0.999982 0.00508561
48 0.00753863 0.999982 0.00463685
48.2 0.00682996 0.999982 0.00423258
48.4 0.00619501 0.999982 0.00386814
48.6 0.00562573 0.999982 0.00353935
48.8 0.00511494 0.999982 0.0032425
49 0.00465629 0.999982 0.00297426
49.2 0.00424413 0.999982 0.00273168
49.4 0.00387342 0.999982 0.00251209
49.6 0.0035397 0.999982 0.00231316
49.8 0.00323901 0.999982 0.00213276
50 0.00296783 0.999982 0.00196902
50.2 0.00272303 0.999982 0.00182026
50.4 0.00250182 0.999982 0.00168498
50.6 0.00230174 0.999982 0.00156184
50.8 0.00212058 0.999982 0.00144963
51 0.00195638 0.999982 0.00134729
51.2 0.0018074 0.999982 0.00125386
51.4 0.00167209 0.999982 0.00116847
51.6 0.00154906 0.999982 0.00109035
51.8 0.00143709 0.999982 0.00101882
52 0.00133506 0.999982 0.000953245
52.2 0.00124201 0.999982 0.000893078
52.4 0.00115704 0.999982 0.000837816
52.6 0.00107937 0.999982 0.000787008
52.8 0.0010083 0.999982 0.000740249
53 0.000943202 0.999982 0.000697174
53.2 0.00088351 0.999982 0.000657455
53.4 0.000828717 0.999982 0.000620795
53.6 0.000778369 0.999982 0.000586926
53.8 0.000732059 0.999982 0.000555606
54 0.000689418 0.999982 0.000526617
54.2 0.000650116 0.999982 0.00049976
54.4 0.000613857 0.999982 0.000474856
54.6 0.00058037 0.999982 0.000451743
54.8 0.000549415 0.999982 0.000430273
55 0.000520773 0.999982 0.000410313
55.2 0.000494245 0.999982 0.00039174
55.4 0.000469652 0.999982 0.000374443
55.6 0.000446834 0.999982 0.000358322
55.8 0.000425642 0.999982 0.000343286
56 0.000405944 0.999982 0.000329249
56.2 0.000387619 0.999982 0.000316136
56.4 0.000370556 0.999982 0.000303877
56.6 0.000354655 0.999982 0.000292408
56.8 0.000339825 0.999982 0.00028167
57 0.000325983 0.999982 0.00027161
57.2 0.000313054 0.999982 0.000262179
57.4 0.000300967 0.999982 0.000253331
57.6 0.00028966 0.999982 0.000245026
57.8 0.000279075 0.999982 0.000237224
58 0.000269158 0.999982 0.000229892
58.2 0.000259862 0.999982 0.000222997
58.4 0.000251141 0.999982 0.000216508
58.6 0.000242955 0.999982 0.000210399
58.8 0.000235266 0.999982 0.000204645
59 0.00022804 0.999982 0.000199222
59.2 0.000221244 0.999982 0.000194108
59.4 0.000214849 0.999982 0.000189283
59.6 0.000208829 0.999982 0.00018473
59.8 0.000203158 0.999982 0.00018043
60 0.000197813 0.999982 0.000176368
60.2 0.000192773 0.999982 0.000172529
60.4 0.000188018 0.999982 0.000168899
60.6 0.000183531 0.999982 0.000165466
60.8 0.000179293 0.999982 0.000162217
61 0.000175289 0.999982 0.000159142
61.2 0.000171506 0.999982 0.00015623
61.4 0.000167928 0.999982 0.000153471
61.6 0.000164544 0.999982 0.000150858
61.8 0.000161342 0.999982 0.00014838
62 0.000158311 0.999982 0.000146031
62.2 0.000155441 0.999982 0.000143804
62.4 0.000152722 0.999982 0.00014169
62.6 0.000150146 0.999982 0.000139684
62.8 0.000147704 0.999982 0.00013778
63 0.000145389 0.999982 0.000135973
63.2 0.000143192 0.999982 0.000134256
63.4 0.000141109 0.999982 0.000132626
63.6 0.000139132 0.999982 0.000131076
63.8 0.000137255 0.999982 0.000129604
64 0.000135473 0.999982 0.000128204
64.2 0.000133781 0.999982 0.000126874
64.4 0.000132173 0.999982 0.000125609
64.6 0.000130645 0.999982 0.000124405
64.8 0.000129194 0.999982 0.000123261
65 0.000127814 0.999982 0.000122172
65.2 0.000126502 0.999982 0.000121135
65.4 0.000125255 0.999982 0.000120149
65.6 0.000124068 0.999982 0.000119211
65.8 0.00012294 0.999982 0.000118317
66 0.000121866 0.999982 0.000117466
66.2 0.000120844 0.999982 0.000116656
66.4 0.000119872 0.999982 0.000115884
66.6 0.000118946 0.999982 0.000115149
66.8 0.000118065 0.999982 0.000114449
67 0.000117226 0.999982 0.000113782
67.2 0.000116427 0.999982 0.000113147
67.4 0.000115666 0.999982 0.000112541
67.6 0.000114941 0.999982 0.000111964
67.8 0.000114251 0.999982 0.000111414
68 0.000113593 0.999982 0.00011089
68.2 0.000112967 0.999982 0.000110391
68.4 0.00011237 0.999982 0.000109914
68.6 0.0001118 0.999982 0.00010946
68.8 0.000111258 0.999982 0.000109027
69 0.000110741 0.999982 0.000108614
69.2 0.000110248 0.999982 0.00010822
69.4 0.000109779 0.999982 0.000107845
69.6 0.000109331 0.999982 0.000107487
69.8 0.000108904 0.999982 0.000107145
70 0.000108497 0.999982 0.00010682
70.2 0.000108108 0.999982 0.000106509
70.4 0.000107738 0.999982 0.000106213
70.6 0.000107385 0.999982 0.00010593
70.8 0.000107048 0.999982 0.00010566
71 0.000106727 0.999982 0.000105403
71.2 0.00010642 0.999982 0.000105157
71.4 0.000106128 0.999982 0.000104923
71.6 0.000105849 0.999982 0.000104699
71.8 0.000105583 0.999982 0.000104486
72 0.000105329 0.999982 0.000104283
72.2 0.000105087 0.999982 0.000104088
72.4 0.000104856 0.999982 0.000103903
72.6 0.000104635 0.999982 0.000103726
72.8 0.000104425 0.999982 0.000103557
73 0.000104224 0.999982 0.000103396
73.2 0.000104033 0.999982 0.000103242
73.4 0.00010385 0.999982 0.000103095
73.6 0.000103675 0.999982 0.000102955
73.8 0.000103509 0.999982 0.000102822
74 0.00010335 0.999982 0.000102694
74.2 0.000103198 0.999982 0.000102572
74.4 0.000103053 0.999982 0.000102456
74.6 0.000102915 0.999982 0.000102345
74.8 0.000102783 0.999982 0.000102239
75 0.000102657 0.999982 0.000102138
75.2 0.000102537 0.999982 0.000102041
75.4 0.000102422 0.999982 0.000101949
75.6 0.000102313 0.999982 0.000101861
75.8 0.000102208 0.999982 0.000101777
76 0.000102109 0.999982 0.000101697
76.2 0.000102013 0.999982 0.00010162
76.4 0.000101922 0.999982 0.000101547
76.6 0.000101836 0.999982 0.000101477
76.8 0.000101753 0.999982 0.00010141
77 0.000101673 0.999982 0.000101347
77.2 0.000101598 0.999982 0.000101286
77.4 0.000101526 0.999982 0.000101228
77.6 0.000101457 0.999982 0.000101173
77.8 0.000101391 0.999982 0.00010112
78 0.000101328 0.999982 0.000101069
78.2 0.000101268 0.999982 0.000101021
78.4 0.000101211 0.999982 0.000100975
78.6 0.000101157 0.999982 0.000100931
78.8 0.000101104 0.999982 0.000100889
79 0.000101055 0.999982 0.000100849
79.2 0.000101007 0.999982 0.000100811
79.4 0.000100962 0.999982 0.000100774
79.6 0.000100918 0.999982 0.000100739
79.8 0.000100877 0.999982 0.000100706
80 0.000100837 0.999982 0.000100674


==> figures_v3/data/pd_mc.dat <==
snr genie geniem geniep pilot pilotm pilotp blind blindm blindp noncoh noncohm noncohp pit pitm pitp
-40 0.286667 0.0482215 0.053616 0.0766667 0.0250394 0.0357442 0.0533333 0.0202417 0.0315365 0 0 0.0126434 0 0 0.0126434
-37.5 0.763333 0.0512376 0.0445787 0.26 0.0463802 0.052449 0.273333 0.0473286 0.0530603 0.00333333 0.00274469 0.0153038 0 0 0.0126434
-35 0.99 0.018984 0.00659344 0.693333 0.0543506 0.0494618 0.733333 0.0527617 0.0468615 0.0166667 0.00952729 0.0217493 0 0 0.0126434
-32.5 1 0.0126434 -2.22045e-16 0.986667 0.0204427 0.00813646 0.97 0.0260232 0.0141383 0.07 0.0237634 0.0346368 0 0 0.0126434
-30 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 0.396667 0.0537168 0.0563298 0 0 0.0126434
-27.5 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 0.946667 0.0315365 0.0202417 0 0 0.0126434
-25 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 0 0 0.0126434
-22.5 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 0 0 0.0126434
-20 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 0 0 0.0126434
-17.5 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 0 0 0.0126434
-15 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 0.00333333 0.00274469 0.0153038
-12.5 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 0.0133333 0.00813646 0.0204427
-10 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 0.00666667 0.00483656 0.0173114
-7.5 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 0.0133333 0.00813646 0.0204427
-5 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 0.11 0.0305952 0.0404571
-2.5 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 0.243333 0.0451126 0.0516028
0 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 0.543333 0.0565605 0.0554648
2.5 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 0.816667 0.0476962 0.0396887
5 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 0.923333 0.0357442 0.0250394
7.5 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 0.973333 0.0250629 0.0130938
10 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 1 0.0126434 -2.22045e-16 0.996667 0.0153038 0.00274469


==> figures_v3/data/pd_th.dat <==
snr genie1 genie2 genie3 pilot1 pilot2 pilot3 blind1 blind2 blind3 noncoh1 noncoh2 noncoh3 pit1 pit2 pit3
-40 0.293332 0.0322937 0.0039703 0.0663029 0.00728637 0.00127597 0.0650548 0.0071657 0.00126074 0.000526677 0.000206291 0.000129557 0.000101384 0.000100611 0.000100159
-39.875 0.311318 0.0346808 0.00420792 0.0712333 0.00776326 0.00133565 0.0698939 0.00763366 0.00131951 0.000550293 0.000210514 0.000130525 0.000101425 0.000100629 0.000100164
-39.75 0.330042 0.0372504 0.0044622 0.0765208 0.00827541 0.00139891 0.0750843 0.00813617 0.0013818 0.000575561 0.00021494 0.000131529 0.000101466 0.000100647 0.000100169
-39.625 0.34949 0.0400158 0.00473441 0.0821877 0.0088256 0.001466 0.080648 0.00867596 0.00144784 0.00060262 0.000219581 0.000132569 0.000101509 0.000100666 0.000100174
-39.5 0.369638 0.0429912 0.00502594 0.088257 0.00941681 0.00153718 0.0866079 0.00925595 0.0015179 0.000631623 0.00022445 0.000133647 0.000101553 0.000100686 0.000100179
-39.375 0.390458 0.0461919 0.00533827 0.0947527 0.0100523 0.00161272 0.0929877 0.00987931 0.00159225 0.000662738 0.00022956 0.000134764 0.000101599 0.000100706 0.000100184
-39.25 0.411911 0.0496337 0.00567301 0.101699 0.0107355 0.00169294 0.0998117 0.0105495 0.00167119 0.00069615 0.000234926 0.000135923 0.000101646 0.000100727 0.000100189
-39.125 0.433954 0.0533336 0.0060319 0.109122 0.0114703 0.00177816 0.107105 0.0112701 0.00175505 0.000732062 0.000240564 0.000137125 0.000101694 0.000100748 0.000100195
-39 0.456534 0.0573094 0.00641681 0.117045 0.0122606 0.00186873 0.114892 0.0120452 0.00184416 0.000770697 0.000246491 0.000138372 0.000101744 0.00010077 0.000100201
-38.875 0.479593 0.0615798 0.00682977 0.125495 0.0131109 0.00196504 0.123199 0.012879 0.00193889 0.000812302 0.000252726 0.000139666 0.000101795 0.000100792 0.000100206
-38.75 0.503063 0.0661645 0.00727299 0.134498 0.0140259 0.00206749 0.132052 0.0137763 0.00203966 0.000857149 0.000259287 0.000141009 0.000101847 0.000100815 0.000100212
-38.625 0.526868 0.071084 0.00774881 0.144079 0.0150106 0.00217653 0.141475 0.0147419 0.00214689 0.000905537 0.000266196 0.000142402 0.000101901 0.000100839 0.000100219
-38.5 0.550926 0.0763599 0.00825981 0.154262 0.0160707 0.00229261 0.151495 0.0157813 0.00226104 0.000957799 0.000273476 0.00014385 0.000101957 0.000100864 0.000100225
-38.375 0.575149 0.0820143 0.00880874 0.165073 0.0172119 0.00241627 0.162136 0.0169002 0.00238262 0.0010143 0.000281151 0.000145353 0.000102015 0.000100889 0.000100232
-38.25 0.599443 0.0880704 0.0093986 0.176535 0.0184406 0.00254804 0.173421 0.0181049 0.00251217 0.00107545 0.000289248 0.000146914 0.000102074 0.000100915 0.000100238
-38.125 0.623708 0.0945519 0.0100326 0.188669 0.0197638 0.00268853 0.185373 0.0194021 0.00265026 0.00114169 0.000297795 0.000148537 0.000102134 0.000100942 0.000100245
-38 0.64784 0.101483 0.0107142 0.201496 0.0211886 0.00283837 0.198012 0.0207989 0.00279753 0.00121353 0.000306823 0.000150223 0.000102197 0.000100969 0.000100252
-37.875 0.671733 0.10889 0.0114472 0.215034 0.0227231 0.00299826 0.211358 0.0223032 0.00295466 0.00129151 0.000316365 0.000151977 0.000102261 0.000100998 0.00010026
-37.75 0.69528 0.116796 0.0122356 0.229299 0.0243756 0.00316894 0.225427 0.0239232 0.00312237 0.00137626 0.000326457 0.0001538 0.000102328 0.000101027 0.000100267
-37.625 0.718374 0.125228 0.0130839 0.244304 0.0261553 0.00335122 0.240231 0.0256679 0.00330145 0.00146844 0.000337139 0.000155697 0.000102396 0.000101057 0.000100275
-37.5 0.74091 0.134212 0.0139966 0.260056 0.0280718 0.00354597 0.255782 0.0275467 0.00349276 0.00156883 0.000348452 0.000157671 0.000102466 0.000101088 0.000100283
-37.375 0.762785 0.143772 0.0149789 0.276562 0.0301356 0.00375412 0.272084 0.0295699 0.00369721 0.00167826 0.000360443 0.000159726 0.000102539 0.00010112 0.000100292
-37.25 0.783904 0.153934 0.0160363 0.293822 0.0323577 0.0039767 0.28914 0.0317483 0.0039158 0.00179767 0.000373161 0.000161866 0.000102613 0.000101152 0.0001003
-37.125 0.804176 0.164723 0.0171747 0.311831 0.0347501 0.00421479 0.306947 0.0340937 0.00414961 0.00192812 0.00038666 0.000164094 0.00010269 0.000101186 0.000100309
-37 0.823522 0.176161 0.0184003 0.330578 0.0373252 0.00446958 0.325496 0.0366183 0.00439978 0.00207078 0.000401 0.000166416 0.000102769 0.000101221 0.000100318
-36.875 0.841869 0.188271 0.01972 0.350048 0.0400966 0.00474235 0.344772 0.0393355 0.00466758 0.00222694 0.000416243 0.000168836 0.00010285 0.000101257 0.000100327
-36.75 0.859158 0.201072 0.0211411 0.370219 0.0430786 0.00503449 0.364755 0.0422593 0.00495434 0.00239807 0.00043246 0.000171359 0.000102934 0.000101293 0.000100337
-36.625 0.875342 0.214584 0.0226716 0.391059 0.0462863 0.00534747 0.385416 0.0454045 0.00526154 0.0025858 0.000449726 0.00017399 0.00010302 0.000101331 0.000100347
-36.5 0.890387 0.228822 0.0243197 0.412532 0.0497357 0.00568292 0.40672 0.048787 0.00559076 0.00279194 0.000468125 0.000176735 0.000103109 0.00010137 0.000100357
-36.375 0.904273 0.243798 0.0260946 0.434594 0.0534437 0.00604257 0.428626 0.0524234 0.00594368 0.00301855 0.000487746 0.000179601 0.0001032 0.00010141 0.000100367
-36.25 0.916994 0.259522 0.0280059 0.457193 0.0574283 0.00642831 0.451082 0.0563313 0.00632217 0.0032679 0.000508688 0.000182593 0.000103294 0.000101452 0.000100378
-36.125 0.928558 0.275998 0.0300641 0.480268 0.0617081 0.00684218 0.474032 0.0605293 0.00672822 0.00354254 0.000531059 0.000185718 0.000103391 0.000101494 0.000100389
-36 0.938985 0.293228 0.0322801 0.503752 0.0663029 0.00728637 0.497408 0.0650368 0.00716396 0.00384536 0.000554978 0.000188984 0.000103491 0.000101538 0.0001004
-35.875 0.948309 0.311206 0.0346658 0.527569 0.0712333 0.00776326 0.521139 0.069874 0.00763173 0.00417955 0.000580573 0.000192399 0.000103593 0.000101583 0.000100412
-35.75 0.956575 0.329923 0.0372337 0.551637 0.0765208 0.00827541 0.545144 0.0750623 0.00813404 0.00454872 0.000607987 0.000195969 0.000103699 0.000101629 0.000100424
-35.625 0.963837 0.349363 0.0399973 0.575868 0.0821877 0.0088256 0.569335 0.0806237 0.0086736 0.00495691 0.000637375 0.000199705 0.000103808 0.000101677 0.000100436
-35.5 0.970157 0.369503 0.0429708 0.600166 0.088257 0.00941681 0.59362 0.0865812 0.00925334 0.00540867 0.000668909 0.000203616 0.00010392 0.000101726 0.000100449
-35.375 0.975604 0.390313 0.0461692 0.624432 0.0947527 0.0100523 0.6179 0.0929583 0.00987643 0.00590906 0.000702775 0.000207711 0.000104035 0.000101777 0.000100462
-35.25 0.980252 0.411758 0.0496087 0.648563 0.101699 0.0107355 0.642072 0.0997793 0.0105463 0.00646381 0.000739181 0.000212002 0.000104154 0.000101829 0.000100476
-35.125 0.984178 0.433793 0.0533059 0.672452 0.109122 0.0114703 0.666031 0.107069 0.0112666 0.00707932 0.000778355 0.000216499 0.000104276 0.000101882 0.00010049
-35 0.987457 0.456365 0.0572787 0.695991 0.117045 0.0122606 0.68967 0.114853 0.0120413 0.00776279 0.000820548 0.000221215 0.000104402 0.000101937 0.000100504
-34.875 0.990166 0.479415 0.0615459 0.719074 0.125495 0.0131109 0.712882 0.123156 0.0128747 0.00852227 0.000866036 0.000226164 0.000104531 0.000101994 0.000100519
-34.75 0.992377 0.502876 0.0661271 0.741595 0.134498 0.0140259 0.73556 0.132005 0.0137715 0.00936681 0.000915125 0.000231359 0.000104665 0.000102053 0.000100534
-34.625 0.994161 0.526674 0.0710428 0.763453 0.144079 0.0150106 0.757601 0.141424 0.0147366 0.0103066 0.000968153 0.000236815 0.000104802 0.000102113 0.000100549
-34.5 0.995583 0.550725 0.0763144 0.784551 0.154262 0.0160707 0.778909 0.151439 0.0157754 0.0113529 0.00102549 0.000242549 0.000104944 0.000102175 0.000100565
-34.375 0.996701 0.574941 0.0819641 0.8048 0.165073 0.0172119 0.799391 0.162074 0.0168937 0.0125185 0.00108756 0.000248577 0.00010509 0.000102238 0.000100582
-34.25 0.997569 0.599229 0.0880151 0.824119 0.176535 0.0184406 0.818965 0.173354 0.0180977 0.0138176 0.00115481 0.00025492 0.00010524 0.000102304 0.000100599
-34.125 0.998233 0.623488 0.094491 0.842437 0.188669 0.0197638 0.837557 0.1853 0.0193941 0.0152662 0.00122775 0.000261595 0.000105394 0.000102372 0.000100617
-34 0.998734 0.647615 0.101416 0.859696 0.201496 0.0211886 0.855104 0.197933 0.0207901 0.0168821 0.00130694 0.000268627 0.000105553 0.000102441 0.000100635
-33.875 0.999106 0.671504 0.108816 0.875847 0.215034 0.0227231 0.871556 0.211272 0.0222934 0.018685 0.00139302 0.000276036 0.000105717 0.000102513 0.000100653
-33.75 0.999378 0.695049 0.116715 0.890859 0.229299 0.0243756 0.886876 0.225333 0.0239123 0.020697 0.00148667 0.00028385 0.000105886 0.000102587 0.000100672
-33.625 0.999575 0.718141 0.125139 0.904711 0.244304 0.0261553 0.901041 0.24013 0.0256558 0.0229428 0.00158867 0.000292094 0.00010606 0.000102662 0.000100692
-33.5 0.999714 0.740676 0.134114 0.917397 0.260056 0.0280718 0.914042 0.255672 0.0275333 0.0254495 0.00169988 0.000300799 0.000106239 0.000102741 0.000100712
-33.375 0.999811 0.762553 0.143666 0.928925 0.276562 0.0301356 0.925881 0.271966 0.029555 0.0282475 0.00182125 0.000309995 0.000106423 0.000102821 0.000100733
-33.25 0.999877 0.783674 0.153818 0.939318 0.293822 0.0323577 0.936579 0.289014 0.0317319 0.0313699 0.00195387 0.000319717 0.000106613 0.000102904 0.000100754
-33.125 0.999921 0.80395 0.164596 0.948608 0.311831 0.0347501 0.946164 0.306811 0.0340754 0.0348537 0.00209892 0.000330002 0.000106809 0.000102989 0.000100776
-33 0.999951 0.823299 0.176022 0.956841 0.330578 0.0373252 0.954679 0.32535 0.0365981 0.0387391 0.00225773 0.00034089 0.00010701 0.000103077 0.000100799
-32.875 0.99997 0.841652 0.18812 0.964071 0.350048 0.0400966 0.962176 0.344616 0.0393132 0.0430705 0.00243179 0.000352424 0.000107218 0.000103167 0.000100822
-32.75 0.999982 0.858949 0.200908 0.970361 0.370219 0.0430786 0.968717 0.364589 0.0422345 0.047896 0.00262277 0.000364651 0.000107431 0.00010326 0.000100846
-32.625 0.999989 0.875141 0.214406 0.975781 0.391059 0.0462863 0.974367 0.385239 0.0453771 0.053268 0.00283252 0.000377623 0.000107651 0.000103356 0.000100871
-32.5 0.999994 0.890196 0.228629 0.980404 0.412532 0.0497357 0.979201 0.406533 0.0487567 0.0592433 0.00306312 0.000391395 0.000107878 0.000103455 0.000100897
-32.375 0.999997 0.904092 0.243589 0.984306 0.434594 0.0534437 0.983293 0.428428 0.0523899 0.0658828 0.0033169 0.000406028 0.000108112 0.000103556 0.000100923
-32.25 0.999998 0.916824 0.259297 0.987565 0.457193 0.0574283 0.986721 0.450874 0.0562942 0.0732514 0.00359647 0.000421586 0.000108352 0.000103661 0.00010095
-32.125 0.999999 0.9284 0.275755 0.990255 0.480268 0.0617081 0.98956 0.473813 0.0604883 0.0814184 0.00390477 0.000438142 0.0001086 0.000103768 0.000100978
-32 0.999999 0.938839 0.292967 0.99245 0.503752 0.0663029 0.991885 0.49718 0.0649914 0.0904565 0.00424506 0.000455774 0.000108855 0.000103879 0.000101006
-31.875 1 0.948175 0.310926 0.994221 0.527569 0.0712333 0.993766 0.520901 0.069824 0.100442 0.00462101 0.000474567 0.000109118 0.000103993 0.000101036
-31.75 1 0.956453 0.329623 0.99563 0.551637 0.0765208 0.99527 0.544896 0.0750071 0.111452 0.00503677 0.000494613 0.000109389 0.000104111 0.000101066
-31.625 1 0.963727 0.349043 0.996738 0.575868 0.0821877 0.996456 0.569079 0.0805629 0.123568 0.00549695 0.000516015 0.000109668 0.000104232 0.000101097
-31.5 1 0.970059 0.369162 0.997598 0.600166 0.088257 0.997379 0.593355 0.0865141 0.136869 0.00600674 0.000538883 0.000109956 0.000104356 0.000101129
-31.375 1 0.975518 0.389952 0.998255 0.624432 0.0947527 0.998088 0.617628 0.0928844 0.151435 0.00657196 0.000563339 0.000110252 0.000104484 0.000101162
-31.25 1 0.980177 0.411375 0.998751 0.648563 0.101699 0.998625 0.641794 0.099698 0.167342 0.00719917 0.000589516 0.000110557 0.000104617 0.000101196
-31.125 1 0.984112 0.433388 0.999119 0.672452 0.109122 0.999026 0.665748 0.10698 0.184661 0.00789568 0.00061756 0.000110872 0.000104752 0.000101231
-31 1 0.987401 0.455939 0.999388 0.695991 0.117045 0.99932 0.689384 0.114755 0.203457 0.00866972 0.000647632 0.000111196 0.000104892 0.000101267
-30.875 1 0.990118 0.478968 0.999581 0.719074 0.125495 0.999533 0.712593 0.123048 0.223783 0.00953052 0.000679908 0.00011153 0.000105037 0.000101304
-30.75 1 0.992338 0.502409 0.999719 0.741595 0.134498 0.999684 0.73527 0.131887 0.24568 0.0104884 0.000714581 0.000111874 0.000105185 0.000101343
-30.625 1 0.994129 0.526187 0.999814 0.763453 0.144079 0.99979 0.757312 0.141295 0.269175 0.011555 0.000751865 0.000112228 0.000105338 0.000101382
-30.5 1 0.995557 0.550219 0.999879 0.784551 0.154262 0.999863 0.778622 0.151298 0.294271 0.0127433 0.000791994 0.000112593 0.000105495 0.000101422
-30.375 1 0.99668 0.574418 0.999923 0.8048 0.165073 0.999912 0.799108 0.16192 0.320952 0.0140677 0.000835228 0.00011297 0.000105658 0.000101464
-30.25 1 0.997552 0.59869 0.999952 0.824119 0.176535 0.999945 0.818688 0.173185 0.349175 0.0155445 0.000881851 0.000113358 0.000105824 0.000101507
-30.125 1 0.998219 0.622935 0.99997 0.842437 0.188669 0.999966 0.837286 0.185116 0.378868 0.0171918 0.000932179 0.000113758 0.000105996 0.000101551
-30 1 0.998723 0.64705 0.999982 0.859696 0.201496 0.999979 0.854842 0.197733 0.409927 0.0190298 0.00098656 0.00011417 0.000106173 0.000101596
-29.875 1 0.999098 0.67093 0.99999 0.875847 0.215034 0.999988 0.871304 0.211055 0.442216 0.0210809 0.00104538 0.000114595 0.000106356 0.000101643
-29.75 1 0.999373 0.694468 0.999994 0.890859 0.229299 0.999993 0.886636 0.225098 0.475563 0.0233702 0.00110907 0.000115033 0.000106544 0.000101691
-29.625 1 0.99957 0.717556 0.999997 0.904711 0.244304 0.999996 0.900813 0.239875 0.509765 0.0259254 0.00117809 0.000115484 0.000106737 0.000101741
-29.5 1 0.999711 0.74009 0.999998 0.917397 0.260056 0.999998 0.913827 0.255397 0.544584 0.0287771 0.00125298 0.00011595 0.000106936 0.000101792
-29.375 1 0.999808 0.761969 0.999999 0.928925 0.276562 0.999999 0.925681 0.27167 0.579754 0.0319592 0.00133431 0.000116429 0.000107141 0.000101844
-29.25 1 0.999875 0.783095 0.999999 0.939318 0.293822 0.999999 0.936393 0.288695 0.614984 0.0355091 0.00142273 0.000116924 0.000107353 0.000101898
-29.125 1 0.99992 0.803379 1 0.948608 0.311831 1 0.945994 0.306469 0.649965 0.0394678 0.00151896 0.000117434 0.00010757 0.000101954
-29 1 0.99995 0.822741 1 0.956841 0.330578 1 0.954524 0.324984 0.684375 0.04388 0.00162379 0.000117959 0.000107794 0.000102011
-28.875 1 0.999969 0.841109 1 0.964071 0.350048 1 0.962037 0.344225 0.717892 0.0487946 0.00173813 0.000118501 0.000108025 0.00010207
-28.75 1 0.999982 0.858423 1 0.970361 0.370219 1 0.968592 0.364172 0.750201 0.0542647 0.00186295 0.00011906 0.000108263 0.00010213
-28.625 1 0.999989 0.874637 1 0.975781 0.391059 1 0.974257 0.384796 0.781005 0.0603475 0.00199937 0.000119636 0.000108508 0.000102193
-28.5 1 0.999994 0.889715 1 0.980404 0.412532 1 0.979104 0.406064 0.810038 0.0671046 0.00214861 0.000120231 0.00010876 0.000102257
-28.375 1 0.999996 0.903637 1 0.984306 0.434594 1 0.983209 0.427932 0.837067 0.0746015 0.00231206 0.000120844 0.00010902 0.000102323
-28.25 1 0.999998 0.916397 1 0.987565 0.457193 1 0.986649 0.450352 0.861912 0.082908 0.00249125 0.000121476 0.000109288 0.000102391
-28.125 1 0.999999 0.928001 1 0.990255 0.480268 1 0.989499 0.473264 0.884441 0.092097 0.00268789 0.000122128 0.000109564 0.000102461
-28 1 0.999999 0.93847 1 0.99245 0.503752 1 0.991834 0.496605 0.904582 0.102245 0.00290392 0.0001228 0.000109848 0.000102533
-27.875 1 1 0.947837 1 0.994221 0.527569 1 0.993724 0.520302 0.922322 0.11343 0.00314148 0.000123494 0.000110141 0.000102608
-27.75 1 1 0.956146 1 0.99563 0.551637 1 0.995235 0.544274 0.937704 0.125732 0.00340298 0.00012421 0.000110442 0.000102684
-27.625 1 1 0.96345 1 0.996738 0.575868 1 0.996428 0.568434 0.950822 0.139231 0.00369112 0.000124948 0.000110753 0.000102763
-27.5 1 1 0.969812 1 0.997598 0.600166 1 0.997357 0.592691 0.96182 0.154006 0.00400891 0.00012571 0.000111073 0.000102844
-27.375 1 1 0.9753 1 0.998255 0.624432 1 0.998071 0.616946 0.970874 0.170132 0.00435976 0.000126496 0.000111403 0.000102927
-27.25 1 1 0.979987 1 0.998751 0.648563 1 0.998612 0.641096 0.978187 0.187679 0.00474746 0.000127307 0.000111743 0.000103013
-27.125 1 1 0.983948 1 0.999119 0.672452 1 0.999016 0.665038 0.983978 0.206709 0.00517627 0.000128145 0.000112094 0.000103101
-27 1 1 0.98726 1 0.999388 0.695991 1 0.999312 0.688664 0.98847 0.227274 0.00565097 0.000129009 0.000112454 0.000103192
-26.875 1 1 0.989999 1 0.999581 0.719074 1 0.999527 0.711867 0.991878 0.249413 0.00617692 0.0001299 0.000112826 0.000103286
-26.75 1 1 0.992238 1 0.999719 0.741595 1 0.99968 0.734542 0.994406 0.273147 0.00676014 0.000130821 0.00011321 0.000103383
-26.625 1 1 0.994047 1 0.999814 0.763453 1 0.999787 0.756586 0.996237 0.298479 0.00740738 0.000131771 0.000113605 0.000103482
-26.5 1 1 0.99549 1 0.999879 0.784551 1 0.999861 0.777902 0.99753 0.325386 0.00812621 0.000132752 0.000114012 0.000103584
-26.375 1 1 0.996626 1 0.999923 0.8048 1 0.999911 0.798397 0.998421 0.353823 0.00892511 0.000133764 0.000114431 0.000103689
-26.25 1 1 0.997509 1 0.999952 0.824119 1 0.999944 0.81799 0.999017 0.383711 0.00981361 0.00013481 0.000114864 0.000103798
-26.125 1 1 0.998186 1 0.99997 0.842437 1 0.999965 0.836607 0.999405 0.414942 0.0108024 0.00013589 0.00011531 0.000103909
-26 1 1 0.998698 1 0.999982 0.859696 1 0.999979 0.854184 0.999651 0.447374 0.0119033 0.000137005 0.000115769 0.000104024
-25.875 1 1 0.999079 1 0.99999 0.875847 1 0.999988 0.870671 0.999801 0.480832 0.0131298 0.000138157 0.000116243 0.000104142
-25.75 1 1 0.999358 1 0.999994 0.890859 1 0.999993 0.886031 0.99989 0.515107 0.0144969 0.000139347 0.000116731 0.000104264
-25.625 1 1 0.99956 1 0.999997 0.904711 1 0.999996 0.90024 0.999942 0.549958 0.0160211 0.000140576 0.000117234 0.000104389
-25.5 1 1 0.999703 1 0.999998 0.917397 1 0.999998 0.913287 0.99997 0.585114 0.0177211 0.000141845 0.000117753 0.000104518
-25.375 1 1 0.999803 1 0.999999 0.928925 1 0.999999 0.925177 0.999985 0.620283 0.0196177 0.000143157 0.000118288 0.000104651
-25.25 1 1 0.999872 1 0.999999 0.939318 1 0.999999 0.935926 0.999993 0.655154 0.0217339 0.000144513 0.000118839 0.000104788
-25.125 1 1 0.999918 1 1 0.948608 1 1 0.945565 0.999997 0.689407 0.0240954 0.000145914 0.000119408 0.000104929
-25 1 1 0.999948 1 1 0.956841 1 1 0.954133 0.999999 0.72272 0.0267306 0.000147362 0.000119995 0.000105074
-24.875 1 1 0.999968 1 1 0.964071 1 1 0.961684 0.999999 0.754783 0.029671 0.000148859 0.000120599 0.000105223
-24.75 1 1 0.999981 1 1 0.970361 1 1 0.968276 1 0.785303 0.032951 0.000150407 0.000121223 0.000105377
-24.625 1 1 0.999989 1 1 0.975781 1 1 0.973977 1 0.814019 0.036609 0.000152007 0.000121866 0.000105535
-24.5 1 1 0.999993 1 1 0.980404 1 1 0.978859 1 0.840708 0.0406867 0.000153661 0.00012253 0.000105698
-24.375 1 1 0.999996 1 1 0.984306 1 1 0.982997 1 0.865196 0.0452298 0.000155372 0.000123214 0.000105866
-24.25 1 1 0.999998 1 1 0.987565 1 1 0.986467 1 0.887362 0.050288 0.000157142 0.00012392 0.000106038
-24.125 1 1 0.999999 1 1 0.990255 1 1 0.989345 1 0.907141 0.0559151 0.000158973 0.000124648 0.000106216
-24 1 1 0.999999 1 1 0.99245 1 1 0.991705 1 0.924528 0.0621692 0.000160867 0.000125399 0.0001064
-23.875 1 1 1 1 1 0.994221 1 1 0.993617 1 0.939574 0.0691125 0.000162827 0.000126173 0.000106588
-23.75 1 1 1 1 1 0.99563 1 1 0.995147 1 0.952381 0.0768113 0.000164855 0.000126973 0.000106783
-23.625 1 1 1 1 1 0.996738 1 1 0.996357 1 0.963095 0.0853356 0.000166954 0.000127798 0.000106983
-23.5 1 1 1 1 1 0.997598 1 1 0.997301 1 0.971897 0.0947588 0.000169127 0.000128649 0.000107189
-23.375 1 1 1 1 1 0.998255 1 1 0.998027 1 0.978992 0.105157 0.000171377 0.000129528 0.000107401
-23.25 1 1 1 1 1 0.998751 1 1 0.998578 1 0.984598 0.116609 0.000173707 0.000130434 0.000107619
-23.125 1 1 1 1 1 0.999119 1 1 0.998989 1 0.988936 0.129193 0.000176119 0.00013137 0.000107844
-23 1 1 1 1 1 0.999388 1 1 0.999293 1 0.992221 0.142989 0.000178618 0.000132336 0.000108076
-22.875 1 1 1 1 1 0.999581 1 1 0.999513 1 0.994653 0.158074 0.000181207 0.000133333 0.000108315
-22.75 1 1 1 1 1 0.999719 1 1 0.99967 1 0.99641 0.17452 0.00018389 0.000134362 0.000108561
-22.625 1 1 1 1 1 0.999814 1 1 0.99978 1 0.997648 0.192396 0.00018667 0.000135425 0.000108814
-22.5 1 1 1 1 1 0.999879 1 1 0.999856 1 0.998499 0.21176 0.000189551 0.000136523 0.000109075
-22.375 1 1 1 1 1 0.999923 1 1 0.999907 1 0.999067 0.23266 0.000192538 0.000137656 0.000109343
-22.25 1 1 1 1 1 0.999952 1 1 0.999941 1 0.999437 0.255131 0.000195635 0.000138826 0.00010962
-22.125 1 1 1 1 1 0.99997 1 1 0.999964 1 0.99967 0.279189 0.000198847 0.000140035 0.000109905
-22 1 1 1 1 1 0.999982 1 1 0.999978 1 0.999812 0.30483 0.000202179 0.000141284 0.000110198
-21.875 1 1 1 1 1 0.99999 1 1 0.999987 1 0.999897 0.332026 0.000205635 0.000142574 0.0001105
-21.75 1 1 1 1 1 0.999994 1 1 0.999992 1 0.999945 0.360724 0.000209222 0.000143906 0.000110812
-21.625 1 1 1 1 1 0.999997 1 1 0.999996 1 0.999972 0.390838 0.000212944 0.000145283 0.000111133
-21.5 1 1 1 1 1 0.999998 1 1 0.999998 1 0.999986 0.422254 0.000216808 0.000146706 0.000111463
-21.375 1 1 1 1 1 0.999999 1 1 0.999999 1 0.999993 0.454824 0.000220819 0.000148176 0.000111803
-21.25 1 1 1 1 1 0.999999 1 1 0.999999 1 0.999997 0.488365 0.000224985 0.000149696 0.000112154
-21.125 1 1 1 1 1 1 1 1 1 1 0.999999 0.522663 0.000229313 0.000151267 0.000112515
-21 1 1 1 1 1 1 1 1 1 1 0.999999 0.557473 0.000233809 0.000152891 0.000112888
-20.875 1 1 1 1 1 1 1 1 1 1 1 0.592522 0.000238481 0.00015457 0.000113271
-20.75 1 1 1 1 1 1 1 1 1 1 1 0.627516 0.000243337 0.000156306 0.000113666
-20.625 1 1 1 1 1 1 1 1 1 1 1 0.662145 0.000248386 0.000158101 0.000114073
-20.5 1 1 1 1 1 1 1 1 1 1 1 0.696092 0.000253636 0.000159959 0.000114493
-20.375 1 1 1 1 1 1 1 1 1 1 1 0.729041 0.000259097 0.00016188 0.000114925
-20.25 1 1 1 1 1 1 1 1 1 1 1 0.760689 0.000264778 0.000163867 0.00011537
-20.125 1 1 1 1 1 1 1 1 1 1 1 0.790753 0.000270691 0.000165923 0.000115829
-20 1 1 1 1 1 1 1 1 1 1 1 0.818981 0.000276845 0.000168051 0.000116302
-19.875 1 1 1 1 1 1 1 1 1 1 1 0.845163 0.000283252 0.000170254 0.000116789
-19.75 1 1 1 1 1 1 1 1 1 1 1 0.869137 0.000289925 0.000172533 0.000117291
-19.625 1 1 1 1 1 1 1 1 1 1 1 0.890794 0.000296877 0.000174894 0.000117809
-19.5 1 1 1 1 1 1 1 1 1 1 1 0.91008 0.00030412 0.000177337 0.000118342
-19.375 1 1 1 1 1 1 1 1 1 1 1 0.927002 0.000311669 0.000179868 0.000118892
-19.25 1 1 1 1 1 1 1 1 1 1 1 0.941619 0.000319539 0.000182489 0.000119459
-19.125 1 1 1 1 1 1 1 1 1 1 1 0.954039 0.000327747 0.000185205 0.000120043
-19 1 1 1 1 1 1 1 1 1 1 1 0.964411 0.000336309 0.000188018 0.000120645
-18.875 1 1 1 1 1 1 1 1 1 1 1 0.97292 0.000345242 0.000190933 0.000121266
-18.75 1 1 1 1 1 1 1 1 1 1 1 0.979768 0.000354566 0.000193955 0.000121906
-18.625 1 1 1 1 1 1 1 1 1 1 1 0.985173 0.000364301 0.000197086 0.000122565
-18.5 1 1 1 1 1 1 1 1 1 1 1 0.989352 0.000374468 0.000200333 0.000123245
-18.375 1 1 1 1 1 1 1 1 1 1 1 0.992513 0.000385088 0.0002037 0.000123947
-18.25 1 1 1 1 1 1 1 1 1 1 1 0.994852 0.000396186 0.000207192 0.00012467
-18.125 1 1 1 1 1 1 1 1 1 1 1 0.996541 0.000407787 0.000210815 0.000125415
-18 1 1 1 1 1 1 1 1 1 1 1 0.997732 0.000419917 0.000214573 0.000126184
-17.875 1 1 1 1 1 1 1 1 1 1 1 0.998551 0.000432605 0.000218473 0.000126977
-17.75 1 1 1 1 1 1 1 1 1 1 1 0.999098 0.00044588 0.00022252 0.000127794
-17.625 1 1 1 1 1 1 1 1 1 1 1 0.999454 0.000459774 0.000226722 0.000128637
-17.5 1 1 1 1 1 1 1 1 1 1 1 0.999679 0.00047432 0.000231085 0.000129507
-17.375 1 1 1 1 1 1 1 1 1 1 1 0.999817 0.000489554 0.000235616 0.000130404
-17.25 1 1 1 1 1 1 1 1 1 1 1 0.999899 0.000505515 0.000240323 0.000131329
-17.125 1 1 1 1 1 1 1 1 1 1 1 0.999946 0.000522241 0.000245213 0.000132284
-17 1 1 1 1 1 1 1 1 1 1 1 0.999972 0.000539776 0.000250295 0.000133269
-16.875 1 1 1 1 1 1 1 1 1 1 1 0.999986 0.000558165 0.000255577 0.000134285
-16.75 1 1 1 1 1 1 1 1 1 1 1 0.999993 0.000577457 0.000261068 0.000135333
-16.625 1 1 1 1 1 1 1 1 1 1 1 0.999997 0.000597701 0.000266778 0.000136415
-16.5 1 1 1 1 1 1 1 1 1 1 1 0.999999 0.000618954 0.000272717 0.000137531
-16.375 1 1 1 1 1 1 1 1 1 1 1 0.999999 0.000641273 0.000278895 0.000138682
-16.25 1 1 1 1 1 1 1 1 1 1 1 1 0.000664719 0.000285325 0.000139871
-16.125 1 1 1 1 1 1 1 1 1 1 1 1 0.000689358 0.000292016 0.000141098
-16 1 1 1 1 1 1 1 1 1 1 1 1 0.00071526 0.000298983 0.000142364
-15.875 1 1 1 1 1 1 1 1 1 1 1 1 0.0007425 0.000306238 0.000143672
-15.75 1 1 1 1 1 1 1 1 1 1 1 1 0.000771157 0.000313794 0.000145021
-15.625 1 1 1 1 1 1 1 1 1 1 1 1 0.000801314 0.000321666 0.000146414
-15.5 1 1 1 1 1 1 1 1 1 1 1 1 0.000833063 0.000329869 0.000147853
-15.375 1 1 1 1 1 1 1 1 1 1 1 1 0.0008665 0.00033842 0.000149338
-15.25 1 1 1 1 1 1 1 1 1 1 1 1 0.000901726 0.000347336 0.000150872
-15.125 1 1 1 1 1 1 1 1 1 1 1 1 0.00093885 0.000356634 0.000152456
-15 1 1 1 1 1 1 1 1 1 1 1 1 0.00097799 0.000366333 0.000154092
-14.875 1 1 1 1 1 1 1 1 1 1 1 1 0.00101927 0.000376454 0.000155782
-14.75 1 1 1 1 1 1 1 1 1 1 1 1 0.00106282 0.000387017 0.000157528
-14.625 1 1 1 1 1 1 1 1 1 1 1 1 0.00110879 0.000398046 0.000159331
-14.5 1 1 1 1 1 1 1 1 1 1 1 1 0.00115732 0.000409562 0.000161195
-14.375 1 1 1 1 1 1 1 1 1 1 1 1 0.00120857 0.000421592 0.00016312
-14.25 1 1 1 1 1 1 1 1 1 1 1 1 0.00126273 0.000434161 0.00016511
-14.125 1 1 1 1 1 1 1 1 1 1 1 1 0.00131997 0.000447298 0.000167166
-14 1 1 1 1 1 1 1 1 1 1 1 1 0.00138049 0.000461032 0.000169291
-13.875 1 1 1 1 1 1 1 1 1 1 1 1 0.0014445 0.000475394 0.000171488
-13.75 1 1 1 1 1 1 1 1 1 1 1 1 0.00151223 0.000490417 0.000173759
-13.625 1 1 1 1 1 1 1 1 1 1 1 1 0.00158391 0.000506136 0.000176107
-13.5 1 1 1 1 1 1 1 1 1 1 1 1 0.00165981 0.000522588 0.000178535
-13.375 1 1 1 1 1 1 1 1 1 1 1 1 0.0017402 0.000539812 0.000181045
-13.25 1 1 1 1 1 1 1 1 1 1 1 1 0.00182537 0.000557849 0.000183642
-13.125 1 1 1 1 1 1 1 1 1 1 1 1 0.00191564 0.000576743 0.000186327
-13 1 1 1 1 1 1 1 1 1 1 1 1 0.00201134 0.000596542 0.000189105
-12.875 1 1 1 1 1 1 1 1 1 1 1 1 0.00211284 0.000617293 0.000191979
-12.75 1 1 1 1 1 1 1 1 1 1 1 1 0.00222053 0.000639049 0.000194952
-12.625 1 1 1 1 1 1 1 1 1 1 1 1 0.0023348 0.000661865 0.000198029
-12.5 1 1 1 1 1 1 1 1 1 1 1 1 0.00245612 0.0006858 0.000201213
-12.375 1 1 1 1 1 1 1 1 1 1 1 1 0.00258494 0.000710917 0.000204508
-12.25 1 1 1 1 1 1 1 1 1 1 1 1 0.00272177 0.00073728 0.000207919
-12.125 1 1 1 1 1 1 1 1 1 1 1 1 0.00286716 0.00076496 0.000211451
-12 1 1 1 1 1 1 1 1 1 1 1 1 0.00302168 0.000794031 0.000215107
-11.875 1 1 1 1 1 1 1 1 1 1 1 1 0.00318595 0.000824571 0.000218893
-11.75 1 1 1 1 1 1 1 1 1 1 1 1 0.00336063 0.000856665 0.000222813
-11.625 1 1 1 1 1 1 1 1 1 1 1 1 0.00354645 0.000890399 0.000226874
-11.5 1 1 1 1 1 1 1 1 1 1 1 1 0.00374414 0.000925869 0.00023108
-11.375 1 1 1 1 1 1 1 1 1 1 1 1 0.00395452 0.000963173 0.000235437
-11.25 1 1 1 1 1 1 1 1 1 1 1 1 0.00417846 0.00100242 0.000239952
-11.125 1 1 1 1 1 1 1 1 1 1 1 1 0.0044169 0.00104372 0.00024463
-11 1 1 1 1 1 1 1 1 1 1 1 1 0.0046708 0.00108718 0.000249478
-10.875 1 1 1 1 1 1 1 1 1 1 1 1 0.00494125 0.00113295 0.000254503
-10.75 1 1 1 1 1 1 1 1 1 1 1 1 0.00522937 0.00118115 0.000259712
-10.625 1 1 1 1 1 1 1 1 1 1 1 1 0.00553636 0.00123193 0.000265113
-10.5 1 1 1 1 1 1 1 1 1 1 1 1 0.00586353 0.00128543 0.000270712
-10.375 1 1 1 1 1 1 1 1 1 1 1 1 0.00621224 0.00134181 0.000276518
-10.25 1 1 1 1 1 1 1 1 1 1 1 1 0.00658397 0.00140125 0.00028254
-10.125 1 1 1 1 1 1 1 1 1 1 1 1 0.0069803 0.00146393 0.000288786
-10 1 1 1 1 1 1 1 1 1 1 1 1 0.00740288 0.00153004 0.000295265
-9.875 1 1 1 1 1 1 1 1 1 1 1 1 0.00785351 0.00159978 0.000301987
-9.75 1 1 1 1 1 1 1 1 1 1 1 1 0.00833409 0.00167337 0.000308962
-9.625 1 1 1 1 1 1 1 1 1 1 1 1 0.00884664 0.00175104 0.0003162
-9.5 1 1 1 1 1 1 1 1 1 1 1 1 0.00939331 0.00183303 0.000323712
-9.375 1 1 1 1 1 1 1 1 1 1 1 1 0.00997639 0.0019196 0.000331509
-9.25 1 1 1 1 1 1 1 1 1 1 1 1 0.0105983 0.00201101 0.000339603
-9.125 1 1 1 1 1 1 1 1 1 1 1 1 0.0112617 0.00210757 0.000348007
-9 1 1 1 1 1 1 1 1 1 1 1 1 0.0119692 0.00220958 0.000356732
-8.875 1 1 1 1 1 1 1 1 1 1 1 1 0.0127238 0.00231737 0.000365793
-8.75 1 1 1 1 1 1 1 1 1 1 1 1 0.0135286 0.00243127 0.000375203
-8.625 1 1 1 1 1 1 1 1 1 1 1 1 0.0143868 0.00255166 0.000384977
-8.5 1 1 1 1 1 1 1 1 1 1 1 1 0.0153019 0.00267893 0.000395129
-8.375 1 1 1 1 1 1 1 1 1 1 1 1 0.0162775 0.00281347 0.000405676
-8.25 1 1 1 1 1 1 1 1 1 1 1 1 0.0173174 0.00295574 0.000416634
-8.125 1 1 1 1 1 1 1 1 1 1 1 1 0.0184258 0.00310618 0.000428019
-8 1 1 1 1 1 1 1 1 1 1 1 1 0.019607 0.00326528 0.000439851
-7.875 1 1 1 1 1 1 1 1 1 1 1 1 0.0208653 0.00343356 0.000452146
-7.75 1 1 1 1 1 1 1 1 1 1 1 1 0.0222055 0.00361156 0.000464925
-7.625 1 1 1 1 1 1 1 1 1 1 1 1 0.0236326 0.00379985 0.000478208
-7.5 1 1 1 1 1 1 1 1 1 1 1 1 0.0251518 0.00399904 0.000492014
-7.375 1 1 1 1 1 1 1 1 1 1 1 1 0.0267685 0.00420976 0.000506367
-7.25 1 1 1 1 1 1 1 1 1 1 1 1 0.0284883 0.00443269 0.000521288
-7.125 1 1 1 1 1 1 1 1 1 1 1 1 0.0303173 0.00466854 0.000536801
-7 1 1 1 1 1 1 1 1 1 1 1 1 0.0322614 0.00491805 0.000552929
-6.875 1 1 1 1 1 1 1 1 1 1 1 1 0.0343272 0.00518201 0.0005697
-6.75 1 1 1 1 1 1 1 1 1 1 1 1 0.0365211 0.00546125 0.000587138
-6.625 1 1 1 1 1 1 1 1 1 1 1 1 0.0388502 0.00575664 0.000605271
-6.5 1 1 1 1 1 1 1 1 1 1 1 1 0.0413214 0.0060691 0.000624126
-6.375 1 1 1 1 1 1 1 1 1 1 1 1 0.043942 0.00639957 0.000643734
-6.25 1 1 1 1 1 1 1 1 1 1 1 1 0.0467194 0.00674907 0.000664125
-6.125 1 1 1 1 1 1 1 1 1 1 1 1 0.0496614 0.00711865 0.000685329
-6 1 1 1 1 1 1 1 1 1 1 1 1 0.0527757 0.00750941 0.00070738
-5.875 1 1 1 1 1 1 1 1 1 1 1 1 0.0560703 0.0079225 0.000730311
-5.75 1 1 1 1 1 1 1 1 1 1 1 1 0.0595532 0.00835913 0.000754157
-5.625 1 1 1 1 1 1 1 1 1 1 1 1 0.0632326 0.00882055 0.000778953
-5.5 1 1 1 1 1 1 1 1 1 1 1 1 0.0671166 0.00930808 0.000804737
-5.375 1 1 1 1 1 1 1 1 1 1 1 1 0.0712135 0.00982307 0.000831547
-5.25 1 1 1 1 1 1 1 1 1 1 1 1 0.0755315 0.0103669 0.000859422
-5.125 1 1 1 1 1 1 1 1 1 1 1 1 0.0800787 0.0109412 0.000888403
-5 1 1 1 1 1 1 1 1 1 1 1 1 0.0848632 0.0115473 0.000918531
-4.875 1 1 1 1 1 1 1 1 1 1 1 1 0.0898929 0.0121869 0.000949851
-4.75 1 1 1 1 1 1 1 1 1 1 1 1 0.0951755 0.0128615 0.000982405
-4.625 1 1 1 1 1 1 1 1 1 1 1 1 0.100718 0.013573 0.00101624
-4.5 1 1 1 1 1 1 1 1 1 1 1 1 0.106529 0.014323 0.0010514
-4.375 1 1 1 1 1 1 1 1 1 1 1 1 0.112613 0.0151133 0.00108794
-4.25 1 1 1 1 1 1 1 1 1 1 1 1 0.118978 0.0159457 0.00112589
-4.125 1 1 1 1 1 1 1 1 1 1 1 1 0.125629 0.0168222 0.00116533
-4 1 1 1 1 1 1 1 1 1 1 1 1 0.132572 0.0177447 0.00120628
-3.875 1 1 1 1 1 1 1 1 1 1 1 1 0.139811 0.0187151 0.00124881
-3.75 1 1 1 1 1 1 1 1 1 1 1 1 0.14735 0.0197355 0.00129297
-3.625 1 1 1 1 1 1 1 1 1 1 1 1 0.155193 0.0208079 0.00133882
-3.5 1 1 1 1 1 1 1 1 1 1 1 1 0.163341 0.0219343 0.0013864
-3.375 1 1 1 1 1 1 1 1 1 1 1 1 0.171797 0.0231169 0.00143577
-3.25 1 1 1 1 1 1 1 1 1 1 1 1 0.180561 0.0243578 0.00148699
-3.125 1 1 1 1 1 1 1 1 1 1 1 1 0.189633 0.0256592 0.00154012
-3 1 1 1 1 1 1 1 1 1 1 1 1 0.199011 0.0270231 0.00159521
-2.875 1 1 1 1 1 1 1 1 1 1 1 1 0.208693 0.0284517 0.00165232
-2.75 1 1 1 1 1 1 1 1 1 1 1 1 0.218676 0.0299471 0.00171151
-2.625 1 1 1 1 1 1 1 1 1 1 1 1 0.228954 0.0315115 0.00177284
-2.5 1 1 1 1 1 1 1 1 1 1 1 1 0.239522 0.0331469 0.00183636
-2.375 1 1 1 1 1 1 1 1 1 1 1 1 0.250373 0.0348555 0.00190214
-2.25 1 1 1 1 1 1 1 1 1 1 1 1 0.261499 0.0366392 0.00197024
-2.125 1 1 1 1 1 1 1 1 1 1 1 1 0.27289 0.0385001 0.0020407
-2 1 1 1 1 1 1 1 1 1 1 1 1 0.284537 0.04044 0.00211359
-1.875 1 1 1 1 1 1 1 1 1 1 1 1 0.296427 0.0424608 0.00218896
-1.75 1 1 1 1 1 1 1 1 1 1 1 1 0.308548 0.0445643 0.00226688
-1.625 1 1 1 1 1 1 1 1 1 1 1 1 0.320886 0.0467521 0.00234739
-1.5 1 1 1 1 1 1 1 1 1 1 1 1 0.333426 0.0490259 0.00243056
-1.375 1 1 1 1 1 1 1 1 1 1 1 1 0.346153 0.0513871 0.00251642
-1.25 1 1 1 1 1 1 1 1 1 1 1 1 0.35905 0.0538371 0.00260504
-1.125 1 1 1 1 1 1 1 1 1 1 1 1 0.3721 0.0563771 0.00269646
-1 1 1 1 1 1 1 1 1 1 1 1 1 0.385285 0.0590083 0.00279073
-0.875 1 1 1 1 1 1 1 1 1 1 1 1 0.398586 0.0617315 0.0028879
-0.75 1 1 1 1 1 1 1 1 1 1 1 1 0.411984 0.0645476 0.002988
-0.625 1 1 1 1 1 1 1 1 1 1 1 1 0.425459 0.0674571 0.00309109
-0.5 1 1 1 1 1 1 1 1 1 1 1 1 0.438991 0.0704606 0.00319718
-0.375 1 1 1 1 1 1 1 1 1 1 1 1 0.452561 0.0735582 0.00330633
-0.25 1 1 1 1 1 1 1 1 1 1 1 1 0.466148 0.0767502 0.00341856
-0.125 1 1 1 1 1 1 1 1 1 1 1 1 0.479731 0.0800363 0.0035339
0 1 1 1 1 1 1 1 1 1 1 1 1 0.493292 0.0834163 0.00365237
0.125 1 1 1 1 1 1 1 1 1 1 1 1 0.50681 0.0868896 0.00377399
0.25 1 1 1 1 1 1 1 1 1 1 1 1 0.520265 0.0904556 0.00389879
0.375 1 1 1 1 1 1 1 1 1 1 1 1 0.533638 0.0941133 0.00402677
0.5 1 1 1 1 1 1 1 1 1 1 1 1 0.546912 0.0978616 0.00415794
0.625 1 1 1 1 1 1 1 1 1 1 1 1 0.560068 0.101699 0.0042923
0.75 1 1 1 1 1 1 1 1 1 1 1 1 0.573089 0.105624 0.00442986
0.875 1 1 1 1 1 1 1 1 1 1 1 1 0.585959 0.109636 0.0045706
1 1 1 1 1 1 1 1 1 1 1 1 1 0.598662 0.113731 0.00471453
1.125 1 1 1 1 1 1 1 1 1 1 1 1 0.611184 0.117908 0.00486161
1.25 1 1 1 1 1 1 1 1 1 1 1 1 0.62351 0.122164 0.00501184
1.375 1 1 1 1 1 1 1 1 1 1 1 1 0.635629 0.126498 0.00516518
1.5 1 1 1 1 1 1 1 1 1 1 1 1 0.647529 0.130906 0.0053216
1.625 1 1 1 1 1 1 1 1 1 1 1 1 0.659199 0.135385 0.00548108
1.75 1 1 1 1 1 1 1 1 1 1 1 1 0.670629 0.139932 0.00564356
1.875 1 1 1 1 1 1 1 1 1 1 1 1 0.681812 0.144544 0.005809
2 1 1 1 1 1 1 1 1 1 1 1 1 0.69274 0.149219 0.00597735
2.125 1 1 1 1 1 1 1 1 1 1 1 1 0.703406 0.153951 0.00614856
2.25 1 1 1 1 1 1 1 1 1 1 1 1 0.713806 0.158738 0.00632255
2.375 1 1 1 1 1 1 1 1 1 1 1 1 0.723935 0.163577 0.00649927
2.5 1 1 1 1 1 1 1 1 1 1 1 1 0.73379 0.168462 0.00667864
2.625 1 1 1 1 1 1 1 1 1 1 1 1 0.743368 0.173391 0.00686059
2.75 1 1 1 1 1 1 1 1 1 1 1 1 0.752668 0.178359 0.00704503
2.875 1 1 1 1 1 1 1 1 1 1 1 1 0.761691 0.183362 0.00723188
3 1 1 1 1 1 1 1 1 1 1 1 1 0.770435 0.188397 0.00742105
3.125 1 1 1 1 1 1 1 1 1 1 1 1 0.778902 0.193459 0.00761244
3.25 1 1 1 1 1 1 1 1 1 1 1 1 0.787094 0.198544 0.00780596
3.375 1 1 1 1 1 1 1 1 1 1 1 1 0.795012 0.203648 0.0080015
3.5 1 1 1 1 1 1 1 1 1 1 1 1 0.802662 0.208768 0.00819897
3.625 1 1 1 1 1 1 1 1 1 1 1 1 0.810045 0.213898 0.00839824
3.75 1 1 1 1 1 1 1 1 1 1 1 1 0.817166 0.219035 0.00859922
3.875 1 1 1 1 1 1 1 1 1 1 1 1 0.824029 0.224175 0.00880178
4 1 1 1 1 1 1 1 1 1 1 1 1 0.83064 0.229315 0.00900581
4.125 1 1 1 1 1 1 1 1 1 1 1 1 0.837003 0.234449 0.0092112
4.25 1 1 1 1 1 1 1 1 1 1 1 1 0.843125 0.239575 0.00941781
4.375 1 1 1 1 1 1 1 1 1 1 1 1 0.849011 0.244689 0.00962553
4.5 1 1 1 1 1 1 1 1 1 1 1 1 0.854667 0.249786 0.00983425
4.625 1 1 1 1 1 1 1 1 1 1 1 1 0.8601 0.254865 0.0100438
4.75 1 1 1 1 1 1 1 1 1 1 1 1 0.865315 0.25992 0.0102541
4.875 1 1 1 1 1 1 1 1 1 1 1 1 0.87032 0.26495 0.0104651
5 1 1 1 1 1 1 1 1 1 1 1 1 0.87512 0.269951 0.0106765
5.125 1 1 1 1 1 1 1 1 1 1 1 1 0.879723 0.274919 0.0108882
5.25 1 1 1 1 1 1 1 1 1 1 1 1 0.884135 0.279852 0.0111002
5.375 1 1 1 1 1 1 1 1 1 1 1 1 0.888362 0.284748 0.0113124
5.5 1 1 1 1 1 1 1 1 1 1 1 1 0.892412 0.289603 0.0115245
5.625 1 1 1 1 1 1 1 1 1 1 1 1 0.896289 0.294415 0.0117365
5.75 1 1 1 1 1 1 1 1 1 1 1 1 0.900002 0.299181 0.0119482
5.875 1 1 1 1 1 1 1 1 1 1 1 1 0.903555 0.3039 0.0121596
6 1 1 1 1 1 1 1 1 1 1 1 1 0.906956 0.30857 0.0123705
6.125 1 1 1 1 1 1 1 1 1 1 1 1 0.910209 0.313187 0.0125808
6.25 1 1 1 1 1 1 1 1 1 1 1 1 0.913322 0.317752 0.0127903
6.375 1 1 1 1 1 1 1 1 1 1 1 1 0.916299 0.322261 0.0129991
6.5 1 1 1 1 1 1 1 1 1 1 1 1 0.919146 0.326714 0.0132069
6.625 1 1 1 1 1 1 1 1 1 1 1 1 0.921869 0.331108 0.0134137
6.75 1 1 1 1 1 1 1 1 1 1 1 1 0.924473 0.335443 0.0136194
6.875 1 1 1 1 1 1 1 1 1 1 1 1 0.926963 0.339718 0.0138239
7 1 1 1 1 1 1 1 1 1 1 1 1 0.929344 0.343931 0.014027
7.125 1 1 1 1 1 1 1 1 1 1 1 1 0.93162 0.348082 0.0142287
7.25 1 1 1 1 1 1 1 1 1 1 1 1 0.933796 0.352169 0.014429
7.375 1 1 1 1 1 1 1 1 1 1 1 1 0.935877 0.356193 0.0146276
7.5 1 1 1 1 1 1 1 1 1 1 1 1 0.937867 0.360152 0.0148246
7.625 1 1 1 1 1 1 1 1 1 1 1 1 0.93977 0.364046 0.0150199
7.75 1 1 1 1 1 1 1 1 1 1 1 1 0.941589 0.367874 0.0152133
7.875 1 1 1 1 1 1 1 1 1 1 1 1 0.943329 0.371637 0.0154049
8 1 1 1 1 1 1 1 1 1 1 1 1 0.944993 0.375334 0.0155945
8.125 1 1 1 1 1 1 1 1 1 1 1 1 0.946585 0.378965 0.0157821
8.25 1 1 1 1 1 1 1 1 1 1 1 1 0.948108 0.38253 0.0159677
8.375 1 1 1 1 1 1 1 1 1 1 1 1 0.949565 0.38603 0.0161511
8.5 1 1 1 1 1 1 1 1 1 1 1 1 0.950958 0.389463 0.0163324
8.625 1 1 1 1 1 1 1 1 1 1 1 1 0.952292 0.392831 0.0165115
8.75 1 1 1 1 1 1 1 1 1 1 1 1 0.953569 0.396133 0.0166884
8.875 1 1 1 1 1 1 1 1 1 1 1 1 0.954791 0.399371 0.0168629
9 1 1 1 1 1 1 1 1 1 1 1 1 0.955961 0.402543 0.0170351
9.125 1 1 1 1 1 1 1 1 1 1 1 1 0.957081 0.405652 0.017205
9.25 1 1 1 1 1 1 1 1 1 1 1 1 0.958154 0.408697 0.0173724
9.375 1 1 1 1 1 1 1 1 1 1 1 1 0.959181 0.411679 0.0175375
9.5 1 1 1 1 1 1 1 1 1 1 1 1 0.960166 0.414598 0.0177001
9.625 1 1 1 1 1 1 1 1 1 1 1 1 0.961109 0.417456 0.0178603
9.75 1 1 1 1 1 1 1 1 1 1 1 1 0.962013 0.420252 0.018018
9.875 1 1 1 1 1 1 1 1 1 1 1 1 0.96288 0.422988 0.0181733
10 1 1 1 1 1 1 1 1 1 1 1 1 0.96371 0.425664 0.018326


==> figures_v3/data/pfr_mc_1.dat <==
B genie geniem geniep pilot pilotm pilotp blind blindm blindp pit pitm pitp
1 5.0926 0.0167504 0.0168153 5.1093 0.0143052 0.0143525 2.31791 0.0132683 0.0133089 1.97792 0.0132501 0.0132907
2 8.0974 0.0149357 0.0149872 5.1093 0.0143052 0.0143525 5.33242 0.0134853 0.0135273 3.31469 0.0133708 0.0134121
4 11.0988 0.0136909 0.0137342 8.10362 0.0133961 0.0134376 8.33639 0.0133722 0.0134135 -2.64229 0.0133428 0.0133839
8 14.1117 0.0134624 0.0135042 11.1286 0.0139515 0.0139964 11.3457 0.0132023 0.0132425 -2.18597 0.0141322 0.0141783
16 17.1357 0.0140921 0.014138 14.138 0.0138745 0.0139189 14.3603 0.0134264 0.013468 -18.1238 0.0137204 0.0137639
32 20.1438 0.0137824 0.0138263 17.4167 0.013257 0.0132976 17.3777 0.0138221 0.0138663 -15.3397 0.0134381 0.0134798
64 23.1454 0.0133526 0.0133938 20.4224 0.0136442 0.0136872 20.3762 0.0134877 0.0135297 -13.2448 0.0136057 0.0136485


==> figures_v3/data/pfr_mc_2.dat <==
B genie geniem geniep pilot pilotm pilotp blind blindm blindp pit pitm pitp
1 29.2189 0.028792 0.0289841 39.5135 0.0130277 0.0130669 28.0524 0.0121882 0.0122225 27.6877 0.0123102 0.0123452
2 32.248 0.0220254 0.0221376 39.5135 0.0130277 0.0130669 31.0911 0.0119493 0.0119822 29.0091 0.0129324 0.0129711
4 35.2586 0.018446 0.0185247 42.8807 0.0134364 0.0134781 34.1079 0.0127786 0.0128163 23.1027 0.0140244 0.0140698
8 38.279 0.0161558 0.0162162 45.9851 0.0137664 0.0138102 37.1255 0.0128925 0.0129309 23.5773 0.0136475 0.0136906
16 41.3054 0.0144486 0.0144968 49.0597 0.0131713 0.0132114 40.1453 0.0133607 0.013402 7.64129 0.012462 0.0124979
32 44.3145 0.014553 0.0146019 52.37 0.0123695 0.0124048 43.1602 0.0135131 0.0135553 10.444 0.0139766 0.0140218
64 47.3302 0.015883 0.0159413 55.4019 0.0131262 0.013166 46.17 0.0139645 0.0140096 12.5269 0.0136056 0.0136484


==> figures_v3/data/pfr_th_1.dat <==
B genie pilot blind pit
1 5.08759 5.103 2.31312 1.97338
2 8.09789 5.103 5.32342 3.2973
3 9.8588 8.1133 7.08434 1.87642
4 11.1082 8.1133 8.33372 -2.65336
5 12.0773 9.87421 9.30282 -18.1308
6 12.8691 9.87421 10.0946 -7.63669
7 13.5386 11.1236 10.7641 -2.64114
8 14.1185 11.1236 11.344 -2.18897
9 14.63 12.0927 11.8555 -5.0945
10 15.0876 12.0927 12.3131 -15.1892
11 15.5015 12.8845 12.7271 -12.7689
12 15.8794 12.8845 13.1049 -5.6568
13 16.227 13.554 13.4526 -4.24252
14 16.5489 13.554 13.7744 -6.17589
15 16.8485 14.1339 14.074 -13.5434
16 17.1288 14.1339 14.3543 -18.1281
17 17.3921 14.6454 14.6176 -8.0515
18 17.6403 14.6454 14.8658 -5.73837
19 17.8751 15.103 15.1007 -6.86473
20 18.0979 15.5169 15.3234 -12.4562
21 18.3098 15.5169 15.5353 -26.2932
22 18.5118 15.8948 15.7374 -10.3078
23 18.7049 15.8948 15.9304 -7.0257
24 18.8897 16.2424 16.1152 -7.41437
25 19.067 16.2424 16.2925 -11.6974
26 19.2373 16.5643 16.4629 -39.2483
27 19.4012 16.5643 16.6268 -12.6659
28 19.5592 16.8639 16.7847 -8.25042
29 19.7116 16.8639 16.9371 -7.92611
30 19.8588 17.1442 17.0843 -11.1655
31 20.0012 17.1442 17.2267 -24.4811
32 20.1391 17.4075 17.3646 -15.342
33 20.2727 17.4075 17.4983 -9.49532
34 20.4024 17.6557 17.6279 -8.45084
35 20.5283 17.6557 17.7538 -10.8075
36 20.6506 17.8905 17.8761 -19.9437
37 20.7696 18.1133 17.9951 -18.6558
38 20.8854 18.1133 18.111 -10.8214
39 20.9982 18.3252 18.2238 -9.01922
40 21.1082 18.3252 18.3337 -10.5928
41 21.2154 18.5272 18.441 -17.3784
42 21.3201 18.5272 18.5456 -23.3269
43 21.4223 18.7203 18.6478 -12.2867
44 21.5221 18.7203 18.7477 -9.65335
45 21.6197 18.9051 18.8452 -10.5032
46 21.7152 18.9051 18.9407 -15.6879
47 21.8086 19.0824 19.0341 -32.2844
48 21.9 19.0824 19.1255 -13.9599
49 21.9896 19.2527 19.2151 -10.3723
50 22.0773 19.2527 19.3028 -10.528
51 22.1633 19.4166 19.3888 -14.501
52 22.2476 19.4166 19.4732 -36.2407
53 22.3304 19.5746 19.5559 -15.9391
54 22.4115 19.5746 19.6371 -11.1956
55 22.4912 19.727 19.7168 -10.6613
56 22.5695 19.8742 19.795 -13.6495
57 22.6463 19.8742 19.8719 -25.7992
58 22.7219 20.0166 19.9474 -18.3888
59 22.7961 20.0166 20.0216 -12.146
60 22.8691 20.1545 20.0946 -10.9011
61 22.9409 20.1545 20.1664 -13.0441
62 23.0115 20.2881 20.237 -21.57
63 23.081 20.2881 20.3065 -21.6395
64 23.1494 20.4178 20.3749 -13.2526


==> figures_v3/data/pfr_th_2.dat <==
B genie pilot blind pit
1 29.2257 40.103 28.1018 27.7621
2 32.236 40.103 31.1121 29.086
3 33.9969 43.1133 32.873 27.6651
4 35.2463 43.1133 34.1224 23.1353
5 36.2154 44.8742 35.0915 7.65793
6 37.0072 44.8742 35.8833 18.152
7 37.6766 46.1236 36.5528 23.1476
8 38.2566 46.1236 37.1327 23.5997
9 38.7681 47.0927 37.6443 20.6942
10 39.2257 47.0927 38.1018 10.5995
11 39.6396 47.8845 38.5158 13.0198
12 40.0175 47.8845 38.8936 20.1319
13 40.3651 48.554 39.2413 21.5462
14 40.6869 48.554 39.5631 19.6128
15 40.9866 49.1339 39.8627 12.2453
16 41.2669 49.1339 40.143 7.66055
17 41.5302 49.6454 40.4063 17.7372
18 41.7784 49.6454 40.6546 20.0503
19 42.0132 50.103 40.8894 18.924
20 42.236 50.5169 41.1121 13.3325
21 42.4479 50.5169 41.324 -0.50453
22 42.6499 50.8948 41.5261 15.4809
23 42.8429 50.8948 41.7191 18.763
24 43.0278 51.2424 41.9039 18.3743
25 43.2051 51.2424 42.0812 14.0913
26 43.3754 51.5643 42.2516 -13.4595
27 43.5393 51.5643 42.4155 13.1228
28 43.6972 51.8639 42.5734 17.5383
29 43.8496 51.8639 42.7258 17.8626
30 43.9969 52.1442 42.873 14.6232
31 44.1393 52.1442 43.0154 1.30756
32 44.2772 52.4075 43.1533 10.4467
33 44.4108 52.4075 43.287 16.2934
34 44.5405 52.6557 43.4166 17.3379
35 44.6663 52.6557 43.5425 14.9812
36 44.7887 52.8905 43.6649 5.845
37 44.9077 53.1133 43.7838 7.13286
38 45.0235 53.1133 43.8997 14.9673
39 45.1363 53.3252 44.0125 16.7695
40 45.2463 53.3252 44.1224 15.1959
41 45.3535 53.5272 44.2297 8.41029
42 45.4582 53.5272 44.3343 2.4618
43 45.5604 53.7203 44.4365 13.502
44 45.6602 53.7203 44.5364 16.1354
45 45.7578 53.9051 44.634 15.2855
46 45.8532 53.9051 44.7294 10.1008
47 45.9466 54.0824 44.8228 -6.49569
48 46.0381 54.0824 44.9142 11.8288
49 46.1276 54.2527 45.0038 15.4164
50 46.2154 54.2527 45.0915 15.2607
51 46.3014 54.4166 45.1775 11.2877
52 46.3857 54.4166 45.2619 -10.452
53 46.4684 54.5746 45.3446 9.84962
54 46.5496 54.5746 45.4258 14.5931
55 46.6293 54.727 45.5055 15.1274
56 46.7075 54.8742 45.5837 12.1392
57 46.7844 54.8742 45.6606 -0.0105418
58 46.8599 55.0166 45.7361 7.3999
59 46.9342 55.0166 45.8103 13.6427
60 47.0072 55.1545 45.8833 14.8876
61 47.079 55.1545 45.9551 12.7446
62 47.1496 55.2881 46.0257 4.21873
63 47.2191 55.2881 46.0952 4.14924
64 47.2875 55.4178 46.1636 12.5361

